The Evolution of Gas and Dust in Protoplanetary Accretion Disks

Dust constitutes only about one percent of the mass of circumstellar disks, yet it is of crucial importance for the modeling of planet formation, disk chemistry, radiative transfer and observations. The initial growth of dust from sub-micron sized grains to planetesimals and also the radial transport of dust in disks around young stars is the topic of this thesis. Circumstellar dust is subject to radial drift, vertical settling, turbulent mixing, collisional growth, fragmentation and erosion. We approach this subject from three directions: analytical calculations, numerical simulations, and comparison to observations. We describe the physical and numerical concepts that go into a model which is able to simulate the radial and size evolution of dust in a gas disk which is viscously evolving over several million years. The resulting dust size distributions are compared to our analytical predictions and a simple recipe for obtaining steady-state dust size distributions is derived. With the numerical model at hand, we show that grain fragmentation can explain the fact that circumstellar disks are observed to be dust-rich for several million years. Finally, we investigate the challenges that observations present to the theory of grain evolution, namely that grains of millimeter sizes are observed at large distances from the star. We have found that under the assumption that radial drift is ineffective, we can reproduce some of the observed spectral indices and fluxes. Fainter objects point towards a reduced dust-to-gas ratio or lower dust opacities.

==> chapter_introduction_plots/all.csv <==
"Planet Name","Pl. Mass","Pl. Semi-axis",
"11 UMi b","10.5","1.54",
"14 And b","4.8","0.83",
"14 Her b","4.64","2.77",
"16 Cyg B b","1.68","1.68",
"18 Del b","10.3","2.6",
"1RXS1609 b","8","330",
"24 Sex b","1.99","1.333",
"24 Sex c","0.86","2.08",
"2M J044144 b","7.5","15",
"2M1207 b","4","46",
"30 Ari B b","9.88","0.995",
"4 Uma b","7.1","0.87",
"42 Dra b","3.88","1.19",
"47 Uma b","2.53","2.1",
"47 Uma c","0.54","3.6",
"47 Uma d","1.64","11.6",
"51 Peg b","0.468","0.052",
"55 Cnc b","0.824","0.115",
"55 Cnc c","0.169","0.24",
"55 Cnc d","3.835","5.77",
"55 Cnc e","0.024","0.038",
"55 Cnc f","0.144","0.781",
"6 Lyn b","2.4","2.2",
"61 Vir b","0.016","0.050201",
"61 Vir c","0.0573","0.2175",
"61 Vir d","0.072","0.476",
"70 Vir b","7.44","0.48",
"81 Cet b","5.3","2.5",
"AB Pic b","13.5","275",
"BD-082823 b","0.045","0.056",
"BD-082823 c","0.33","0.68",
"BD-10 3166 b","0.48","0.046",
"BD-17 63 b","5.1","1.34",
"BD14 4559 b","1.47","0.777",
"BD20 2457 b","21.42","1.45",
"BD20 2457 c","12.47","2.01",
"beta Pic b","8","12",
"CoRoT-1 b","1.03","0.0254",
"CoRoT-10 b","2.75","0.1055",
"CoRoT-11 b","2.33","0.0436",
"CoRoT-12 b","0.917","0.04016",
"CoRoT-13 b","1.308","0.051",
"CoRoT-14 b","7.6","0.027",
"CoRoT-16 b","0.5",,
"CoRoT-17 b","2.45",,
"CoRoT-2 b","3.31","0.0281",
"CoRoT-3 b","21.66","0.057",
"CoRoT-4 b","0.72","0.09",
"CoRoT-5 b","0.467","0.04947",
"CoRoT-6 b","2.96","0.0855",
"CoRoT-7 b","0.0151","0.0172",
"CoRoT-7 c","0.0264","0.046",
"CoRoT-8 b","0.22","0.063",
"CoRoT-9 b","0.84","0.407",
"CT Cha b","17","440",
"DP Leo b","6.28","8.6",
"eps Eridani b","1.55","3.39",
"eps Tau b","7.6","1.93",
"Fomalhaut b","3","115",
"gamma 1 Leo b","8.78","1.19",
"gamma Cephei b","1.6","2.044",
"GJ 1214 b","0.0179","0.014",
"GJ 3021 b","3.37","0.49",
"GJ 317 b","1.2","0.95",
"GJ 436 b","0.0737","0.02887",
"GJ 674 b","0.037","0.039",
"GJ 676A b","4",,
"GJ 832 b","0.64","3.4",
"Gj 849 b","0.82","2.35",
"Gl 179 b","0.82","2.41",
"Gl 581 b","0.0492","0.041",
"Gl 581 c","0.01686","0.07",
"Gl 581 d","0.02231","0.22",
"Gl 581 e","0.006104","0.03",
"Gl 649 b","0.328","1.135",
"Gl 785 b","0.068","0.319",
"Gl 86 b","4.01","0.11",
"Gliese 876 b","2.2756","0.208317",
"Gliese 876 c","0.7142","0.12959",
"Gliese 876 d","0.021","0.02080665",
"Gliese 876 e","0.046","0.3343",
"GQ Lup b","21.5","103",
"HAT-P-1 b","0.524","0.05535",
"HAT-P-11 b","0.081","0.053",
"HAT-P-12 b","0.211","0.0384",
"HAT-P-13 b","0.85","0.0426",
"HAT-P-13 c","14.5","1.186",
"HAT-P-14 b","2.2","0.0594",
"HAT-P-15 b","1.946","0.0964",
"HAT-P-16 b","4.193","0.0413",
"HAT-P-17 b","0.53","0.0882",
"HAT-P-17 c","1.4","2.75",
"HAT-P-18 b","0.197","0.0559",
"HAT-P-19 b","0.292","0.0466",
"HAT-P-2 b","8.74","0.0674",
"HAT-P-20 b","7.246","0.0361",
"HAT-P-21 b","4.063","0.0494",
"HAT-P-22 b","2.147","0.0414",
"HAT-P-23 b","2.09","0.0232",
"HAT-P-24 b","0.685","0.0465",
"HAT-P-25 b","0.567","0.0466",
"HAT-P-26 b","0.059","0.0479",
"HAT-P-3 b","0.599","0.03894",
"HAT-P-4 b","0.68","0.0446",
"HAT-P-5 b","1.06","0.04075",
"HAT-P-6 b","1.057","0.05235",
"HAT-P-7 b","1.8","0.0379",
"HAT-P-8 b","1.52","0.0487",
"HAT-P-9 b","0.78","0.053",
"HD 100777 b","1.16","1.03",
"HD 10180 c","0.041217","0.0641",
"HD 10180 d","0.03696945","0.1286",
"HD 10180 e","0.07897304","0.2699",
"HD 10180 f","0.07519743","0.4929",
"HD 10180 g","0.06733159","1.422",
"HD 10180 h","0.202624","3.4",
"HD 101930 b","0.3","0.302",
"HD 102117 b","0.172","0.1532",
"HD 102195 b","0.45","0.049",
"HD 102272 b","5.9","0.614",
"HD 102272 c","2.6","1.57",
"HD 102956 b","0.96","0.081",
"HD 103197 b","0.098","0.249",
"HD 104067 b","0.16",,
"HD 104985 b","6.3","0.78",
"HD 106252 b","6.81","2.61",
"HD 10647 b","0.93","2.03",
"HD 10697 b","6.38","2.16",
"HD 107148 b","0.21","0.269",
"HD 108147 b","0.261","0.102",
"HD 108874 b","1.36","1.051",
"HD 108874 c","1.018","2.68",
"HD 109246 b","0.77","0.33",
"HD 109749 b","0.28","0.0635",
"HD 110014 b","11.09","2.14",
"HD 111232 b","6.8","1.97",
"HD 114386 b","1.24","1.65",
"HD 114729 b","0.82","2.08",
"HD 114762 b","11.02","0.3",
"HD 114783 b","0.99","1.2",
"HD 11506 b","3.44","2.43",
"HD 11506 c","0.82","0.639",
"HD 117207 b","2.06","3.78",
"HD 117618 b","0.178","0.176",
"HD 118203 b","2.13","0.07",
"HD 11964 b","0.11","0.229",
"HD 11964 c","0.61","3.34",
"HD 11977 b","6.54","1.93",
"HD 121504 b","1.22","0.33",
"HD 122430 b","3.71","1.02",
"HD 125595 b","0.045",,
"HD 125612 b","3.2","1.2",
"HD 125612 c","0.067",,
"HD 125612 d","7.1",,
"HD 12661 b","2.3","0.83",
"HD 12661 c","1.57","2.56",
"HD 126614 b","0.38","2.35",
"HD 128311 b","2.18","1.099",
"HD 128311 c","3.21","1.76",
"HD 129445 b","1.6","2.9",
"HD 130322 b","1.08","0.088",
"HD 131664 b","18.15","3.17",
"HD 13189 b","14","1.85",
"HD 132406 b","5.61","1.98",
"HD 134987 b","1.59","0.81",
"HD 134987 c","0.82","5.8",
"HD 136418 b","2","1.32",
"HD 13931 b","1.88","5.15",
"HD 139357 b","9.76","2.36",
"HD 141937 b","9.7","1.52",
"HD 142 b","1.03","1",
"HD 142022 A b","4.4","2.8",
"HD 142415 b","1.62","1.05",
"HD 143361 b","3.12","2",
"HD 145377 b","5.76","0.45",
"HD 145457 b","2.9","0.76",
"HD 1461 b","0.0239","0.063438",
"HD 147018 b","2.12","0.2388",
"HD 147018 c","6.56","1.922",
"HD 147513 b","1","1.26",
"HD 148156 b","0.85","2.45",
"HD 148427 b","0.96","0.93",
"HD 149026 b","0.356","0.04288",
"HD 149143 b","1.33","0.053",
"HD 149382 b","15.5",,
"HD 152079 b","3","3.2",
"HD 153950 b","2.73","1.28",
"HD 154345 b","0.947","4.19",
"HD 154672 b","5.02","0.6",
"HD 154857 b","1.8","1.2",
"HD 155358 b","0.89","0.628",
"HD 155358 c","0.504","1.224",
"HD 156411 b","0.74","1.88",
"HD 156668 b","0.0131","0.05",
"HD 156846 b","10.45","0.99",
"HD 159868 b","1.7","2",
"HD 16141 b","0.23","0.35",
"HD 16175 b","4.4","2.1",
"HD 162020 b","13.75","0.072",
"HD 16417 b","0.069","0.14",
"HD 164604 b","2.7","1.13",
"HD 164922 b","0.36","2.11",
"HD 167042 b","1.6","1.3",
"HD 16760 b","14.3","1.13",
"HD 168443 b","8.02","0.3",
"HD 168443 c","18.1","2.91",
"HD 168746 b","0.23","0.065",
"HD 169830 b","2.88","0.81",
"HD 169830 c","4.04","3.6",
"HD 170469 b","0.67","2.24",
"HD 17092 b","4.6","1.29",
"HD 171028 b","1.83","1.29",
"HD 171238 b","2.6","2.54",
"HD 17156 b","3.212","0.1623",
"HD 173416 b","2.7","1.16",
"HD 175167 b","7.8","2.4",
"HD 175541 b","0.61","1.03",
"HD 176051 b","1.5","1.76",
"HD 177830 b","1.28","1",
"HD 178911 B b","6.292","0.32",
"HD 179079 b","0.08","0.11",
"HD 179949 b","0.95","0.045",
"HD 180902 b","1.6","1.39",
"HD 181342 b","3.3","1.78",
"HD 181433 b","0.0238","0.08",
"HD 181433 c","0.64","1.76",
"HD 181433 d","0.54","3",
"HD 181720 b","0.37",,
"HD 183263 b","3.69","1.52",
"HD 183263 c","3.82","4.25",
"HD 185269 b","0.94","0.077",
"HD 187085 b","0.75","2.05",
"HD 187123 b","0.52","0.042",
"HD 187123 c","1.99","4.89",
"HD 188015 b","1.26","1.19",
"HD 189733 b","1.15","0.03142",
"HD 190360 b","1.502","3.92",
"HD 190360 c","0.057","0.128",
"HD 190647 b","1.9","2.07",
"HD 190984 b","3.1",,
"HD 192263 b","0.72","0.15",
"HD 192699 b","2.5","1.16",
"HD 195019 b","3.7","0.1388",
"HD 196050 b","3","2.5",
"HD 196885 b","2.58","2.37",
"HD 19994 b","1.68","1.42",
"HD 200964 b","1.85","1.601",
"HD 200964 c","0.9","1.95",
"HD 202206 b","17.4","0.83",
"HD 202206 c","2.44","2.55",
"HD 20367 b","1.07","1.25",
"HD 2039 b","4.9","2.2",
"HD 204313 b","4.05","3.082",
"HD 205739 b","1.37","0.896",
"HD 206610 b","2.2","1.68",
"HD 20782 b","1.9","1.381",
"HD 208487 b","0.45","0.49",
"HD 20868 b","1.99","0.947",
"HD 209458 b","0.64","0.04747",
"HD 210277 b","1.23","1.1",
"HD 210702 b","2","1.17",
"HD 212301 b","0.45","0.036",
"HD 212771 b","2.3","1.22",
"HD 213240 b","4.5","2.03",
"HD 215497 b","0.017",,
"HD 215497 c","0.33",,
"HD 216435 b","1.26","2.56",
"HD 216437 b","2.1","2.7",
"HD 216770 b","0.65","0.46",
"HD 217107 b","1.33","0.073",
"HD 217107 c","2.49","5.27",
"HD 219449 b","2.9","0.3",
"HD 219828 b","0.066","0.052",
"HD 221287 b","3.09","1.25",
"HD 222582 b","7.75","1.35",
"HD 224693 b","0.71","0.233",
"HD 23079 b","2.61","1.65",
"HD 23127 b","1.5","2.4",
"HD 231701 b","1.08","0.53",
"HD 23596 b","7.19","2.72",
"HD 240210 b","6.9","1.33",
"HD 2638 b","0.48","0.044",
"HD 27442 b","1.28","1.18",
"HD 27894 b","0.62","0.122",
"HD 28185 b","5.7","1.03",
"HD 28254 b","1.16","2.15",
"HD 285968 b","0.0265","0.066",
"HD 290327 b","2.54","3.43",
"HD 30177 b","9.17","3.86",
"HD 30562 b","1.29","2.3",
"HD 32518 b","3.04","0.59",
"HD 330075 b","0.76","0.043",
"HD 33283 b","0.33","0.168",
"HD 33564 b","9.1","1.1",
"HD 34445 b","0.79","2.07",
"HD 3651 b","0.2","0.284",
"HD 37124 b","0.64","0.529",
"HD 37124 c","0.683","3.19",
"HD 37124 d","0.624","1.64",
"HD 37605 b","2.3","0.25",
"HD 38529 b","0.78","0.131",
"HD 38529 c","17.7","3.695",
"HD 38801 b","10.7","1.7",
"HD 39091 b","10.35","3.29",
"HD 40307 b","0.0132","0.047",
"HD 40307 c","0.0216","0.081",
"HD 40307 d","0.0288","0.134",
"HD 40979 b","3.32","0.811",
"HD 41004 A b","2.54","1.64",
"HD 41004 B b","18.4","0.0177",
"HD 4113 b","1.56","1.28",
"HD 4203 b","2.07","1.164",
"HD 4208 b","0.8","1.7",
"HD 4308 b","0.0405","0.118",
"HD 4313 b","2.3","1.19",
"HD 43197 b","0.6","0.92",
"HD 43691 b","2.49","0.24",
"HD 44219 b","0.58","1.19",
"HD 45350 b","1.79","1.92",
"HD 45364 b","0.1872","0.6813",
"HD 45364 c","0.6579","0.8972",
"HD 45652 b","0.47","0.23",
"HD 46375 b","0.249","0.041",
"HD 47186 b","0.07167","0.05",
"HD 47186 c","0.35061","2.395",
"HD 47536 b","5",,
"HD 47536 c","7",,
"HD 48265 b","1.16","1.51",
"HD 49674 b","0.115","0.058",
"HD 50499 b","1.71","3.86",
"HD 50554 b","4.9","2.38",
"HD 52265 b","1.13","0.49",
"HD 5319 b","1.94","1.75",
"HD 5388 b","1.96",,
"HD 59686 b","5.25","0.911",
"HD 60532 b","3.15","0.77",
"HD 60532 c","7.46","1.58",
"HD 62509 b","2.9","1.69",
"HD 63454 b","0.38","0.036",
"HD 63765 b","0.69",,
"HD 6434 b","0.48","0.15",
"HD 65216 b","1.21","1.37",
"HD 66428 b","2.82","3.18",
"HD 6718 b","1.56","3.56",
"HD 68988 b","1.9","0.071",
"HD 69830 b","0.033","0.0785",
"HD 69830 c","0.038","0.186",
"HD 69830 d","0.058","0.63",
"HD 70573 b","6.1","1.76",
"HD 70642 b","2","3.3",
"HD 72659 b","2.96","4.16",
"HD 73256 b","1.87","0.037",
"HD 73267 b","3.06","2.198",
"HD 73526 b","2.9","0.66",
"HD 73526 c","2.5","1.05",
"HD 73534 b","1.15","3.15",
"HD 74156 b","1.88","0.294",
"HD 74156 c","8.03","3.85",
"HD 74156 d","0.396","1.01",
"HD 75289 b","0.42","0.046",
"HD 75898 b","2.51","1.19",
"HD 76700 b","0.197","0.049",
"HD 7924 b","0.029","0.057",
"HD 80606 b","3.94","0.449",
"HD 81040 b","6.86","1.94",
"HD 81688 b","2.7","0.81",
"HD 82943 b","1.75","1.19",
"HD 82943 c","2.01","0.746",
"HD 83443 b","0.4","0.0406",
"HD 8535 b","0.68","2.45",
"HD 85390 b","0.132","1.52",
"HD 8574 b","2.11","0.77",
"HD 86081 b","1.5","0.039",
"HD 86226 b","1.5","2.6",
"HD 86264 b","7","2.86",
"HD 8673 b","14.2","3.02",
"HD 87883 b","1.78","3.6",
"HD 88133 b","0.22","0.047",
"HD 89307 b","1.78","3.27",
"HD 89744 b","7.99","0.89",
"HD 90156 b","0.057","0.25",
"HD 92788 b","3.86","0.97",
"HD 93083 b","0.37","0.477",
"HD 9446 b","0.7","0.189",
"HD 9446 c","1.82","0.654",
"HD 95089 b","1.2","1.51",
"HD 9578 b","0.62",,
"HD 96167 b","0.68","1.3",
"HD 97658 b","0.026","0.0831",
"HD 99109 b","0.502","1.105",
"HD 99492 b","0.109","0.1232",
"HIP 12961 b","0.47",,
"HIP 14810 b","3.88","0.0692",
"HIP 14810 c","1.28","0.545",
"HIP 14810 d","0.57","1.89",
"HIP 5158 b","1.3",,
"HIP 57050 b","0.298","0.163506",
"HIP 70849 b","5",,
"HIP 75458 b","8.82","1.275",
"HIP 79431 b","2.1","0.36",
"HR 810 b","1.94","0.91",
"HR 8799 b","7","68",
"HR 8799 c","10","38",
"HR 8799 d","10","24",
"HW Vir b","19.2","5.3",
"HW Vir c","8.5","3.62",
"kappa CrB b","1.8","2.7",
"Kepler-4 b","0.077","0.0456",
"Kepler-5 b","2.114","0.05064",
"Kepler-6 b","0.669","0.04567",
"Kepler-7 b","0.433","0.06224",
"Kepler-8 b","0.603","0.0483",
"Kepler-9 b","0.252","0.14",
"Kepler-9 c","0.171","0.225",
"ksi Aql b","2.8","0.68",
"Lupus-TR-3 b","0.81","0.0464",
"MOA-2007-BLG-192-L b","0.01","0.66",
"MOA-2007-BLG-400-L b","0.9","0.85",
"MOA-2008-BLG-310-L b","0.23","1.25",
"MOA-2009-BLG-319 b","0.157","2",
"mu Ara b","1.676","1.5",
"mu Ara c","0.03321","0.09094",
"mu Ara d","0.5219","0.921",
"mu Ara e","1.814","5.235",
"NGC 2423 3 b","10.6","2.1",
"NGC 4349 No 127 b","19.8","2.38",
"NN Ser (ab) c","6.91","5.38",
"NN Ser (ab) d","2.28","3.39",
"OGLE-05-071L b","3.5","3.6",
"OGLE-05-169L b","0.04","2.8",
"OGLE-05-390L b","0.017","2.1",
"OGLE-06-109L b","0.727","2.3",
"OGLE-06-109L c","0.271","4.5",
"OGLE-2007-BLG-368L b","0.0694","3.3",
"OGLE-TR-10 b","0.68","0.04162",
"OGLE-TR-111 b","0.54","0.047",
"OGLE-TR-113 b","1.24","0.0229",
"OGLE-TR-132 b","1.17","0.0306",
"OGLE-TR-182 b","1.06","0.051",
"OGLE-TR-211 b","0.75","0.051",
"OGLE-TR-56 b","1.3","0.0225",
"OGLE2-TR-L9 b","4.34",,
"OGLE235-MOA53 b","2.6","5.1",
"PSR 1257+12 b","7e-05","0.19",
"PSR 1257+12 c","0.013","0.36",
"PSR 1257+12 d","0.012","0.46",
"PSR B1620-26 b","2.5","23",
"rho CrB b","1.04","0.22",
"SWEEPS-04 ","3.8","0.055",
"SWEEPS-11 ","9.7","0.03",
"tau Boo b","3.9","0.046",
"TrES-1 ","0.761","0.0393",
"TrES-2 ","1.253","0.03556",
"TrES-3 ","1.91","0.0226",
"TrES-4 ","0.877","0.05091",
"ups And b","0.69","0.059",
"ups And c","11.59","0.822",
"ups And d","10.29","2.55",
"UScoCTIO 108 b","14","670",
"V391 Peg b","3.2","1.7",
"WASP-1 b","0.86","0.0382",
"WASP-10 b","3.06","0.0371",
"WASP-11/HAT-P-10 b","0.46","0.0439",
"WASP-12 b","1.41","0.0229",
"WASP-13 b","0.46","0.0527",
"WASP-14 b","7.725","0.037",
"WASP-15 b","0.542","0.0499",
"WASP-16 b","0.855","0.0421",
"WASP-17 b","0.49","0.051",
"WASP-18 b","10.43","0.02047",
"WASP-19 b","1.15","0.0164",
"WASP-2 b","0.847","0.03138",
"WASP-21 b","0.3","0.052",
"WASP-22 b","0.56","0.0468",
"WASP-24 b","1.032","0.0359",
"WASP-25 b","0.58","0.0474",
"WASP-26 b","1.02","0.04",
"WASP-28 b","0.91","0.0455",
"WASP-29 b","0.244","0.0457",
"WASP-3 b","2.06","0.0317",
"WASP-31 b","0.5",,
"WASP-32 b","3.6","0.0394",
"WASP-33 b","4.1","0.02555",
"WASP-36 b","2.4",,
"WASP-37 b","1.696","0.04339",
"WASP-38 b","2.712","0.07551",
"WASP-4 b","1.1215","0.023",
"WASP-5 b","1.637","0.02729",
"WASP-6 b","0.503","0.0421",
"WASP-7 b","0.96","0.0618",
"WASP-8 b","2.244","0.0801",
"XO-1 b","0.9","0.0488",
"XO-2 b","0.57","0.0369",
"XO-3 b","11.79","0.0454",
"XO-4 b","1.72","0.0555",
"XO-5 b","1.077","0.0487",


==> chapter_introduction_plots/all_1.csv <==
Planet Name,Pl. Mass,Pl. Semi-axis,
11 UMi b,10.5,1.54,
14 And b,4.8,0.83,
14 Her b,4.64,2.77,
16 Cyg B b,1.68,1.68,
18 Del b,10.3,2.6,
1RXS1609 b,8,330,
24 Sex b,1.99,1.333,
24 Sex c,0.86,2.08,
2M J044144 b,7.5,15,
2M1207 b,4,46,
30 Ari B b,9.88,0.995,
4 Uma b,7.1,0.87,
42 Dra b,3.88,1.19,
47 Uma b,2.53,2.1,
47 Uma c,0.54,3.6,
47 Uma d,1.64,11.6,
51 Peg b,0.468,0.052,
55 Cnc b,0.824,0.115,
55 Cnc c,0.169,0.24,
55 Cnc d,3.835,5.77,
55 Cnc e,0.024,0.038,
55 Cnc f,0.144,0.781,
6 Lyn b,2.4,2.2,
61 Vir b,0.016,0.050201,
61 Vir c,0.0573,0.2175,
61 Vir d,0.072,0.476,
70 Vir b,7.44,0.48,
81 Cet b,5.3,2.5,
AB Pic b,13.5,275,
BD-082823 b,0.045,0.056,
BD-082823 c,0.33,0.68,
BD-10 3166 b,0.48,0.046,
BD-17 63 b,5.1,1.34,
BD14 4559 b,1.47,0.777,
BD20 2457 b,21.42,1.45,
BD20 2457 c,12.47,2.01,
beta Pic b,8,12,
CoRoT-1 b,1.03,0.0254,
CoRoT-10 b,2.75,0.1055,
CoRoT-11 b,2.33,0.0436,
CoRoT-12 b,0.917,0.04016,
CoRoT-13 b,1.308,0.051,
CoRoT-14 b,7.6,0.027,
CoRoT-16 b,0.5,,
CoRoT-17 b,2.45,,
CoRoT-2 b,3.31,0.0281,
CoRoT-3 b,21.66,0.057,
CoRoT-4 b,0.72,0.09,
CoRoT-5 b,0.467,0.04947,
CoRoT-6 b,2.96,0.0855,
CoRoT-7 b,0.0151,0.0172,
CoRoT-7 c,0.0264,0.046,
CoRoT-8 b,0.22,0.063,
CoRoT-9 b,0.84,0.407,
CT Cha b,17,440,
DP Leo b,6.28,8.6,
eps Eridani b,1.55,3.39,
eps Tau b,7.6,1.93,
Fomalhaut b,3,115,
gamma 1 Leo b,8.78,1.19,
gamma Cephei b,1.6,2.044,
GJ 1214 b,0.0179,0.014,
GJ 3021 b,3.37,0.49,
GJ 317 b,1.2,0.95,
GJ 436 b,0.0737,0.02887,
GJ 674 b,0.037,0.039,
GJ 676A b,4,,
GJ 832 b,0.64,3.4,
Gj 849 b,0.82,2.35,
Gl 179 b,0.82,2.41,
Gl 581 b,0.0492,0.041,
Gl 581 c,0.01686,0.07,
Gl 581 d,0.02231,0.22,
Gl 581 e,0.006104,0.03,
Gl 649 b,0.328,1.135,
Gl 785 b,0.068,0.319,
Gl 86 b,4.01,0.11,
Gliese 876 b,2.2756,0.208317,
Gliese 876 c,0.7142,0.12959,
Gliese 876 d,0.021,0.02080665,
Gliese 876 e,0.046,0.3343,
GQ Lup b,21.5,103,
HAT-P-1 b,0.524,0.05535,
HAT-P-11 b,0.081,0.053,
HAT-P-12 b,0.211,0.0384,
HAT-P-13 b,0.85,0.0426,
HAT-P-13 c,14.5,1.186,
HAT-P-14 b,2.2,0.0594,
HAT-P-15 b,1.946,0.0964,
HAT-P-16 b,4.193,0.0413,
HAT-P-17 b,0.53,0.0882,
HAT-P-17 c,1.4,2.75,
HAT-P-18 b,0.197,0.0559,
HAT-P-19 b,0.292,0.0466,
HAT-P-2 b,8.74,0.0674,
HAT-P-20 b,7.246,0.0361,
HAT-P-21 b,4.063,0.0494,
HAT-P-22 b,2.147,0.0414,
HAT-P-23 b,2.09,0.0232,
HAT-P-24 b,0.685,0.0465,
HAT-P-25 b,0.567,0.0466,
HAT-P-26 b,0.059,0.0479,
HAT-P-3 b,0.599,0.03894,
HAT-P-4 b,0.68,0.0446,
HAT-P-5 b,1.06,0.04075,
HAT-P-6 b,1.057,0.05235,
HAT-P-7 b,1.8,0.0379,
HAT-P-8 b,1.52,0.0487,
HAT-P-9 b,0.78,0.053,
HD 100777 b,1.16,1.03,
HD 10180 c,0.041217,0.0641,
HD 10180 d,0.03696945,0.1286,
HD 10180 e,0.07897304,0.2699,
HD 10180 f,0.07519743,0.4929,
HD 10180 g,0.06733159,1.422,
HD 10180 h,0.202624,3.4,
HD 101930 b,0.3,0.302,
HD 102117 b,0.172,0.1532,
HD 102195 b,0.45,0.049,
HD 102272 b,5.9,0.614,
HD 102272 c,2.6,1.57,
HD 102956 b,0.96,0.081,
HD 103197 b,0.098,0.249,
HD 104067 b,0.16,,
HD 104985 b,6.3,0.78,
HD 106252 b,6.81,2.61,
HD 10647 b,0.93,2.03,
HD 10697 b,6.38,2.16,
HD 107148 b,0.21,0.269,
HD 108147 b,0.261,0.102,
HD 108874 b,1.36,1.051,
HD 108874 c,1.018,2.68,
HD 109246 b,0.77,0.33,
HD 109749 b,0.28,0.0635,
HD 110014 b,11.09,2.14,
HD 111232 b,6.8,1.97,
HD 114386 b,1.24,1.65,
HD 114729 b,0.82,2.08,
HD 114762 b,11.02,0.3,
HD 114783 b,0.99,1.2,
HD 11506 b,3.44,2.43,
HD 11506 c,0.82,0.639,
HD 117207 b,2.06,3.78,
HD 117618 b,0.178,0.176,
HD 118203 b,2.13,0.07,
HD 11964 b,0.11,0.229,
HD 11964 c,0.61,3.34,
HD 11977 b,6.54,1.93,
HD 121504 b,1.22,0.33,
HD 122430 b,3.71,1.02,
HD 125595 b,0.045,,
HD 125612 b,3.2,1.2,
HD 125612 c,0.067,,
HD 125612 d,7.1,,
HD 12661 b,2.3,0.83,
HD 12661 c,1.57,2.56,
HD 126614 b,0.38,2.35,
HD 128311 b,2.18,1.099,
HD 128311 c,3.21,1.76,
HD 129445 b,1.6,2.9,
HD 130322 b,1.08,0.088,
HD 131664 b,18.15,3.17,
HD 13189 b,14,1.85,
HD 132406 b,5.61,1.98,
HD 134987 b,1.59,0.81,
HD 134987 c,0.82,5.8,
HD 136418 b,2,1.32,
HD 13931 b,1.88,5.15,
HD 139357 b,9.76,2.36,
HD 141937 b,9.7,1.52,
HD 142 b,1.03,1,
HD 142022 A b,4.4,2.8,
HD 142415 b,1.62,1.05,
HD 143361 b,3.12,2,
HD 145377 b,5.76,0.45,
HD 145457 b,2.9,0.76,
HD 1461 b,0.0239,0.063438,
HD 147018 b,2.12,0.2388,
HD 147018 c,6.56,1.922,
HD 147513 b,1,1.26,
HD 148156 b,0.85,2.45,
HD 148427 b,0.96,0.93,
HD 149026 b,0.356,0.04288,
HD 149143 b,1.33,0.053,
HD 149382 b,15.5,,
HD 152079 b,3,3.2,
HD 153950 b,2.73,1.28,
HD 154345 b,0.947,4.19,
HD 154672 b,5.02,0.6,
HD 154857 b,1.8,1.2,
HD 155358 b,0.89,0.628,
HD 155358 c,0.504,1.224,
HD 156411 b,0.74,1.88,
HD 156668 b,0.0131,0.05,
HD 156846 b,10.45,0.99,
HD 159868 b,1.7,2,
HD 16141 b,0.23,0.35,
HD 16175 b,4.4,2.1,
HD 162020 b,13.75,0.072,
HD 16417 b,0.069,0.14,
HD 164604 b,2.7,1.13,
HD 164922 b,0.36,2.11,
HD 167042 b,1.6,1.3,
HD 16760 b,14.3,1.13,
HD 168443 b,8.02,0.3,
HD 168443 c,18.1,2.91,
HD 168746 b,0.23,0.065,
HD 169830 b,2.88,0.81,
HD 169830 c,4.04,3.6,
HD 170469 b,0.67,2.24,
HD 17092 b,4.6,1.29,
HD 171028 b,1.83,1.29,
HD 171238 b,2.6,2.54,
HD 17156 b,3.212,0.1623,
HD 173416 b,2.7,1.16,
HD 175167 b,7.8,2.4,
HD 175541 b,0.61,1.03,
HD 176051 b,1.5,1.76,
HD 177830 b,1.28,1,
HD 178911 B b,6.292,0.32,
HD 179079 b,0.08,0.11,
HD 179949 b,0.95,0.045,
HD 180902 b,1.6,1.39,
HD 181342 b,3.3,1.78,
HD 181433 b,0.0238,0.08,
HD 181433 c,0.64,1.76,
HD 181433 d,0.54,3,
HD 181720 b,0.37,,
HD 183263 b,3.69,1.52,
HD 183263 c,3.82,4.25,
HD 185269 b,0.94,0.077,
HD 187085 b,0.75,2.05,
HD 187123 b,0.52,0.042,
HD 187123 c,1.99,4.89,
HD 188015 b,1.26,1.19,
HD 189733 b,1.15,0.03142,
HD 190360 b,1.502,3.92,
HD 190360 c,0.057,0.128,
HD 190647 b,1.9,2.07,
HD 190984 b,3.1,,
HD 192263 b,0.72,0.15,
HD 192699 b,2.5,1.16,
HD 195019 b,3.7,0.1388,
HD 196050 b,3,2.5,
HD 196885 b,2.58,2.37,
HD 19994 b,1.68,1.42,
HD 200964 b,1.85,1.601,
HD 200964 c,0.9,1.95,
HD 202206 b,17.4,0.83,
HD 202206 c,2.44,2.55,
HD 20367 b,1.07,1.25,
HD 2039 b,4.9,2.2,
HD 204313 b,4.05,3.082,
HD 205739 b,1.37,0.896,
HD 206610 b,2.2,1.68,
HD 20782 b,1.9,1.381,
HD 208487 b,0.45,0.49,
HD 20868 b,1.99,0.947,
HD 209458 b,0.64,0.04747,
HD 210277 b,1.23,1.1,
HD 210702 b,2,1.17,
HD 212301 b,0.45,0.036,
HD 212771 b,2.3,1.22,
HD 213240 b,4.5,2.03,
HD 215497 b,0.017,,
HD 215497 c,0.33,,
HD 216435 b,1.26,2.56,
HD 216437 b,2.1,2.7,
HD 216770 b,0.65,0.46,
HD 217107 b,1.33,0.073,
HD 217107 c,2.49,5.27,
HD 219449 b,2.9,0.3,
HD 219828 b,0.066,0.052,
HD 221287 b,3.09,1.25,
HD 222582 b,7.75,1.35,
HD 224693 b,0.71,0.233,
HD 23079 b,2.61,1.65,
HD 23127 b,1.5,2.4,
HD 231701 b,1.08,0.53,
HD 23596 b,7.19,2.72,
HD 240210 b,6.9,1.33,
HD 2638 b,0.48,0.044,
HD 27442 b,1.28,1.18,
HD 27894 b,0.62,0.122,
HD 28185 b,5.7,1.03,
HD 28254 b,1.16,2.15,
HD 285968 b,0.0265,0.066,
HD 290327 b,2.54,3.43,
HD 30177 b,9.17,3.86,
HD 30562 b,1.29,2.3,
HD 32518 b,3.04,0.59,
HD 330075 b,0.76,0.043,
HD 33283 b,0.33,0.168,
HD 33564 b,9.1,1.1,
HD 34445 b,0.79,2.07,
HD 3651 b,0.2,0.284,
HD 37124 b,0.64,0.529,
HD 37124 c,0.683,3.19,
HD 37124 d,0.624,1.64,
HD 37605 b,2.3,0.25,
HD 38529 b,0.78,0.131,
HD 38529 c,17.7,3.695,
HD 38801 b,10.7,1.7,
HD 39091 b,10.35,3.29,
HD 40307 b,0.0132,0.047,
HD 40307 c,0.0216,0.081,
HD 40307 d,0.0288,0.134,
HD 40979 b,3.32,0.811,
HD 41004 A b,2.54,1.64,
HD 41004 B b,18.4,0.0177,
HD 4113 b,1.56,1.28,
HD 4203 b,2.07,1.164,
HD 4208 b,0.8,1.7,
HD 4308 b,0.0405,0.118,
HD 4313 b,2.3,1.19,
HD 43197 b,0.6,0.92,
HD 43691 b,2.49,0.24,
HD 44219 b,0.58,1.19,
HD 45350 b,1.79,1.92,
HD 45364 b,0.1872,0.6813,
HD 45364 c,0.6579,0.8972,
HD 45652 b,0.47,0.23,
HD 46375 b,0.249,0.041,
HD 47186 b,0.07167,0.05,
HD 47186 c,0.35061,2.395,
HD 47536 b,5,,
HD 47536 c,7,,
HD 48265 b,1.16,1.51,
HD 49674 b,0.115,0.058,
HD 50499 b,1.71,3.86,
HD 50554 b,4.9,2.38,
HD 52265 b,1.13,0.49,
HD 5319 b,1.94,1.75,
HD 5388 b,1.96,,
HD 59686 b,5.25,0.911,
HD 60532 b,3.15,0.77,
HD 60532 c,7.46,1.58,
HD 62509 b,2.9,1.69,
HD 63454 b,0.38,0.036,
HD 63765 b,0.69,,
HD 6434 b,0.48,0.15,
HD 65216 b,1.21,1.37,
HD 66428 b,2.82,3.18,
HD 6718 b,1.56,3.56,
HD 68988 b,1.9,0.071,
HD 69830 b,0.033,0.0785,
HD 69830 c,0.038,0.186,
HD 69830 d,0.058,0.63,
HD 70573 b,6.1,1.76,
HD 70642 b,2,3.3,
HD 72659 b,2.96,4.16,
HD 73256 b,1.87,0.037,
HD 73267 b,3.06,2.198,
HD 73526 b,2.9,0.66,
HD 73526 c,2.5,1.05,
HD 73534 b,1.15,3.15,
HD 74156 b,1.88,0.294,
HD 74156 c,8.03,3.85,
HD 74156 d,0.396,1.01,
HD 75289 b,0.42,0.046,
HD 75898 b,2.51,1.19,
HD 76700 b,0.197,0.049,
HD 7924 b,0.029,0.057,
HD 80606 b,3.94,0.449,
HD 81040 b,6.86,1.94,
HD 81688 b,2.7,0.81,
HD 82943 b,1.75,1.19,
HD 82943 c,2.01,0.746,
HD 83443 b,0.4,0.0406,
HD 8535 b,0.68,2.45,
HD 85390 b,0.132,1.52,
HD 8574 b,2.11,0.77,
HD 86081 b,1.5,0.039,
HD 86226 b,1.5,2.6,
HD 86264 b,7,2.86,
HD 8673 b,14.2,3.02,
HD 87883 b,1.78,3.6,
HD 88133 b,0.22,0.047,
HD 89307 b,1.78,3.27,
HD 89744 b,7.99,0.89,
HD 90156 b,0.057,0.25,
HD 92788 b,3.86,0.97,
HD 93083 b,0.37,0.477,
HD 9446 b,0.7,0.189,
HD 9446 c,1.82,0.654,
HD 95089 b,1.2,1.51,
HD 9578 b,0.62,,
HD 96167 b,0.68,1.3,
HD 97658 b,0.026,0.0831,
HD 99109 b,0.502,1.105,
HD 99492 b,0.109,0.1232,
HIP 12961 b,0.47,,
HIP 14810 b,3.88,0.0692,
HIP 14810 c,1.28,0.545,
HIP 14810 d,0.57,1.89,
HIP 5158 b,1.3,,
HIP 57050 b,0.298,0.163506,
HIP 70849 b,5,,
HIP 75458 b,8.82,1.275,
HIP 79431 b,2.1,0.36,
HR 810 b,1.94,0.91,
HR 8799 b,7,68,
HR 8799 c,10,38,
HR 8799 d,10,24,
HW Vir b,19.2,5.3,
HW Vir c,8.5,3.62,
kappa CrB b,1.8,2.7,
Kepler-4 b,0.077,0.0456,
Kepler-5 b,2.114,0.05064,
Kepler-6 b,0.669,0.04567,
Kepler-7 b,0.433,0.06224,
Kepler-8 b,0.603,0.0483,
Kepler-9 b,0.252,0.14,
Kepler-9 c,0.171,0.225,
ksi Aql b,2.8,0.68,
Lupus-TR-3 b,0.81,0.0464,
MOA-2007-BLG-192-L b,0.01,0.66,
MOA-2007-BLG-400-L b,0.9,0.85,
MOA-2008-BLG-310-L b,0.23,1.25,
MOA-2009-BLG-319 b,0.157,2,
mu Ara b,1.676,1.5,
mu Ara c,0.03321,0.09094,
mu Ara d,0.5219,0.921,
mu Ara e,1.814,5.235,
NGC 2423 3 b,10.6,2.1,
NGC 4349 No 127 b,19.8,2.38,
NN Ser (ab) c,6.91,5.38,
NN Ser (ab) d,2.28,3.39,
OGLE-05-071L b,3.5,3.6,
OGLE-05-169L b,0.04,2.8,
OGLE-05-390L b,0.017,2.1,
OGLE-06-109L b,0.727,2.3,
OGLE-06-109L c,0.271,4.5,
OGLE-2007-BLG-368L b,0.0694,3.3,
OGLE-TR-10 b,0.68,0.04162,
OGLE-TR-111 b,0.54,0.047,
OGLE-TR-113 b,1.24,0.0229,
OGLE-TR-132 b,1.17,0.0306,
OGLE-TR-182 b,1.06,0.051,
OGLE-TR-211 b,0.75,0.051,
OGLE-TR-56 b,1.3,0.0225,
OGLE2-TR-L9 b,4.34,,
OGLE235-MOA53 b,2.6,5.1,
PSR 1257+12 b,7e-05,0.19,
PSR 1257+12 c,0.013,0.36,
PSR 1257+12 d,0.012,0.46,
PSR B1620-26 b,2.5,23,
rho CrB b,1.04,0.22,
SWEEPS-04 ,3.8,0.055,
SWEEPS-11 ,9.7,0.03,
tau Boo b,3.9,0.046,
TrES-1 ,0.761,0.0393,
TrES-2 ,1.253,0.03556,
TrES-3 ,1.91,0.0226,
TrES-4 ,0.877,0.05091,
ups And b,0.69,0.059,
ups And c,11.59,0.822,
ups And d,10.29,2.55,
UScoCTIO 108 b,14,670,
V391 Peg b,3.2,1.7,
WASP-1 b,0.86,0.0382,
WASP-10 b,3.06,0.0371,
WASP-11/HAT-P-10 b,0.46,0.0439,
WASP-12 b,1.41,0.0229,
WASP-13 b,0.46,0.0527,
WASP-14 b,7.725,0.037,
WASP-15 b,0.542,0.0499,
WASP-16 b,0.855,0.0421,
WASP-17 b,0.49,0.051,
WASP-18 b,10.43,0.02047,
WASP-19 b,1.15,0.0164,
WASP-2 b,0.847,0.03138,
WASP-21 b,0.3,0.052,
WASP-22 b,0.56,0.0468,
WASP-24 b,1.032,0.0359,
WASP-25 b,0.58,0.0474,
WASP-26 b,1.02,0.04,
WASP-28 b,0.91,0.0455,
WASP-29 b,0.244,0.0457,
WASP-3 b,2.06,0.0317,
WASP-31 b,0.5,,
WASP-32 b,3.6,0.0394,
WASP-33 b,4.1,0.02555,
WASP-36 b,2.4,,
WASP-37 b,1.696,0.04339,
WASP-38 b,2.712,0.07551,
WASP-4 b,1.1215,0.023,
WASP-5 b,1.637,0.02729,
WASP-6 b,0.503,0.0421,
WASP-7 b,0.96,0.0618,
WASP-8 b,2.244,0.0801,
XO-1 b,0.9,0.0488,
XO-2 b,0.57,0.0369,
XO-3 b,11.79,0.0454,
XO-4 b,1.72,0.0555,
XO-5 b,1.077,0.0487,


==> chapter_introduction_plots/all_thesis.csv <==
"Planet Name","Pl. Mass","Pl. Semi-axis",
"11 UMi b","10.5","1.54",
"14 And b","4.8","0.83",
"14 Her b","4.64","2.77",
"16 Cyg B b","1.68","1.68",
"18 Del b","10.3","2.6",
"1RXS1609 b","8","330",
"2M J044144 b","7.5","15",
"2M1207 b","4","46",
"30 Ari B b","9.88","0.995",
"4 Uma b","7.1","0.87",
"42 Dra b","3.88","1.19",
"47 Uma b","2.53","2.1",
"47 Uma c","0.54","3.6",
"47 Uma d","1.64","11.6",
"51 Peg b","0.468","0.052",
"55 Cnc b","0.824","0.115",
"55 Cnc c","0.169","0.24",
"55 Cnc d","3.835","5.77",
"55 Cnc e","0.024","0.038",
"55 Cnc f","0.144","0.781",
"6 Lyn b","2.4","2.2",
"61 Vir b","0.016","0.050201",
"61 Vir c","0.0573","0.2175",
"61 Vir d","0.072","0.476",
"70 Vir b","7.44","0.48",
"81 Cet b","5.3","2.5",
"AB Pic b","13.5","275",
"BD-082823 b","0.045","0.056",
"BD-082823 c","0.33","0.68",
"BD-10 3166 b","0.48","0.046",
"BD-17 63 b","5.1","1.34",
"BD14 4559 b","1.47","0.777",
"BD20 2457 b","21.42","1.45",
"BD20 2457 c","12.47","2.01",
"beta Pic b","8","12",
"CoRoT-1 b","1.03","0.0254",
"CoRoT-10 b","2.75","0.1055",
"CoRoT-11 b","2.33","0.0436",
"CoRoT-12 b","0.917","0.04016",
"CoRoT-13 b","1.308","0.051",
"CoRoT-14 b","7.6","0.027",
"CoRoT-2 b","3.31","0.0281",
"CoRoT-3 b","21.66","0.057",
"CoRoT-4 b","0.72","0.09",
"CoRoT-5 b","0.467","0.04947",
"CoRoT-6 b","2.96","0.0855",
"CoRoT-7 b","0.0151","0.0172",
"CoRoT-7 c","0.0264","0.046",
"CoRoT-8 b","0.22","0.063",
"CoRoT-9 b","0.84","0.407",
"CT Cha b","17","440",
"DP Leo b","6.28","8.6",
"eps Eridani b","1.55","3.39",
"eps Tau b","7.6","1.93",
"Fomalhaut b","3","115",
"gamma 1 Leo b","8.78","1.19",
"gamma Cephei b","1.6","2.044",
"GJ 1214 b","0.0179","0.014",
"GJ 3021 b","3.37","0.49",
"GJ 317 b","1.2","0.95",
"GJ 433 b","0.019",,
"GJ 436 b","0.0737","0.02887",
"GJ 667C b","0.018",,
"GJ 674 b","0.037","0.039",
"GJ 676A b","4",,
"GJ 832 b","0.64","3.4",
"Gj 849 b","0.82","2.35",
"Gl 179 b","0.82","2.41",
"Gl 581 b","0.0492","0.041",
"Gl 581 c","0.01686","0.07",
"Gl 581 d","0.02231","0.22",
"Gl 581 e","0.006104","0.03",
"Gl 649 b","0.328","1.135",
"Gl 86 b","4.01","0.11",
"Gliese 876 b","2.2756","0.208317",
"Gliese 876 c","0.7142","0.12959",
"Gliese 876 d","0.021","0.02080665",
"Gliese 876 e","0.046","0.3343",
"GQ Lup b","21.5","103",
"HAT-P-1 b","0.524","0.05535",
"HAT-P-11 b","0.081","0.053",
"HAT-P-12 b","0.211","0.0384",
"HAT-P-13 b","0.85","0.0426",
"HAT-P-13 c","14.5","1.186",
"HAT-P-14 b","2.232","0.0606",
"HAT-P-15 b","1.946","0.0964",
"HAT-P-16 b","4.193","0.0413",
"HAT-P-2 b","8.74","0.0674",
"HAT-P-3 b","0.599","0.03894",
"HAT-P-4 b","0.68","0.0446",
"HAT-P-5 b","1.06","0.04075",
"HAT-P-6 b","1.057","0.05235",
"HAT-P-7 b","1.8","0.0379",
"HAT-P-8 b","1.52","0.0487",
"HAT-P-9 b","0.78","0.053",
"HD 100777 b","1.16","1.03",
"HD 101930 b","0.3","0.302",
"HD 102117 b","0.172","0.1532",
"HD 102195 b","0.45","0.049",
"HD 102272 b","5.9","0.614",
"HD 102272 c","2.6","1.57",
"HD 103197 b","0.1",,
"HD 104067 b","0.16",,
"HD 104985 b","6.3","0.78",
"HD 106252 b","6.81","2.61",
"HD 10647 b","0.93","2.03",
"HD 10697 b","6.38","2.16",
"HD 107148 b","0.21","0.269",
"HD 108147 b","0.261","0.102",
"HD 108874 b","1.36","1.051",
"HD 108874 c","1.018","2.68",
"HD 109246 b","0.77","0.33",
"HD 109749 b","0.28","0.0635",
"HD 110014 b","11.09","2.14",
"HD 111232 b","6.8","1.97",
"HD 114386 b","1.24","1.65",
"HD 114729 b","0.82","2.08",
"HD 114762 b","11.02","0.3",
"HD 114783 b","0.99","1.2",
"HD 11506 b","3.44","2.43",
"HD 11506 c","0.82","0.639",
"HD 117207 b","2.06","3.78",
"HD 117618 b","0.178","0.176",
"HD 118203 b","2.13","0.07",
"HD 11964 b","0.11","0.229",
"HD 11964 c","0.61","3.34",
"HD 11977 b","6.54","1.93",
"HD 121504 b","1.22","0.33",
"HD 122430 b","3.71","1.02",
"HD 125595 b","0.045",,
"HD 125612 b","3.2","1.2",
"HD 125612 c","0.067",,
"HD 125612 d","7.1",,
"HD 12661 b","2.3","0.83",
"HD 12661 c","1.57","2.56",
"HD 126614 b","0.38","2.35",
"HD 128311 b","2.18","1.099",
"HD 128311 c","3.21","1.76",
"HD 129445 b","1.6","2.9",
"HD 130322 b","1.08","0.088",
"HD 131664 b","18.15","3.17",
"HD 13189 b","14","1.85",
"HD 132406 b","5.61","1.98",
"HD 134987 b","1.59","0.81",
"HD 134987 c","0.82","5.8",
"HD 136418 b","2","1.32",
"HD 13931 b","1.88","5.15",
"HD 139357 b","9.76","2.36",
"HD 141937 b","9.7","1.52",
"HD 142 b","1.03","1",
"HD 142022 A b","4.4","2.8",
"HD 142415 b","1.62","1.05",
"HD 143361 b","3.12","2",
"HD 145377 b","5.76","0.45",
"HD 145457 b","2.9","0.76",
"HD 1461 b","0.0239","0.063438",
"HD 147018 b","2.12","0.2388",
"HD 147018 c","6.56","1.922",
"HD 147513 b","1","1.26",
"HD 148156 b","0.91",,
"HD 148427 b","0.96","0.93",
"HD 149026 b","0.356","0.04288",
"HD 149143 b","1.33","0.053",
"HD 149382 b","15.5",,
"HD 152079 b","3","3.2",
"HD 153950 b","2.73","1.28",
"HD 154345 b","0.947","4.19",
"HD 154672 b","5.02","0.6",
"HD 154857 b","1.8","1.2",
"HD 155358 b","0.89","0.628",
"HD 155358 c","0.504","1.224",
"HD 156411 b","0.75",,
"HD 156668 b","0.0131","0.05",
"HD 156846 b","10.45","0.99",
"HD 159868 b","1.7","2",
"HD 160691 b","1.676","1.5",
"HD 160691 c","0.03321","0.09094",
"HD 160691 d","0.5219","0.921",
"HD 160691 e","1.814","5.235",
"HD 16141 b","0.23","0.35",
"HD 16175 b","4.4","2.1",
"HD 162020 b","13.75","0.072",
"HD 16417 b","0.069","0.14",
"HD 164604 b","2.7","1.13",
"HD 164922 b","0.36","2.11",
"HD 167042 b","1.6","1.3",
"HD 16760 b","14.3","1.13",
"HD 168443 b","8.02","0.3",
"HD 168443 c","18.1","2.91",
"HD 168746 b","0.23","0.065",
"HD 169830 b","2.88","0.81",
"HD 169830 c","4.04","3.6",
"HD 170469 b","0.67","2.24",
"HD 17092 b","4.6","1.29",
"HD 171028 b","1.83","1.29",
"HD 171238 b","2.6","2.54",
"HD 17156 b","3.212","0.1623",
"HD 173416 b","2.7","1.16",
"HD 175167 b","7.8","2.4",
"HD 175541 b","0.61","1.03",
"HD 177830 b","1.28","1",
"HD 178911 B b","6.292","0.32",
"HD 179079 b","0.08","0.11",
"HD 179949 b","0.95","0.045",
"HD 180902 b","1.6","1.39",
"HD 181342 b","3.3","1.78",
"HD 181433 b","0.0238","0.08",
"HD 181433 c","0.64","1.76",
"HD 181433 d","0.54","3",
"HD 181720 b","0.37",,
"HD 183263 b","3.69","1.52",
"HD 183263 c","3.82","4.25",
"HD 185269 b","0.94","0.077",
"HD 187085 b","0.75","2.05",
"HD 187123 b","0.52","0.042",
"HD 187123 c","1.99","4.89",
"HD 188015 b","1.26","1.19",
"HD 189733 b","1.15","0.03142",
"HD 190228 b","4.99","2.31",
"HD 190360 b","1.502","3.92",
"HD 190360 c","0.057","0.128",
"HD 190647 b","1.9","2.07",
"HD 190984 b","3.1",,
"HD 192263 b","0.72","0.15",
"HD 192699 b","2.5","1.16",
"HD 195019 b","3.7","0.1388",
"HD 196050 b","3","2.5",
"HD 196885 b","2.58","2.37",
"HD 19994 b","1.68","1.42",
"HD 202206 b","17.4","0.83",
"HD 202206 c","2.44","2.55",
"HD 20367 b","1.07","1.25",
"HD 2039 b","4.9","2.2",
"HD 204313 b","4.05","3.082",
"HD 205739 b","1.37","0.896",
"HD 206610 b","2.2","1.68",
"HD 20782 b","1.9","1.381",
"HD 208487 b","0.45","0.49",
"HD 20868 b","1.99","0.947",
"HD 209458 b","0.64","0.04747",
"HD 210277 b","1.23","1.1",
"HD 210702 b","2","1.17",
"HD 212301 b","0.45","0.036",
"HD 212771 b","2.3","1.22",
"HD 213240 b","4.5","2.03",
"HD 215497 b","0.017",,
"HD 215497 c","0.33",,
"HD 216435 b","1.26","2.56",
"HD 216437 b","2.1","2.7",
"HD 216770 b","0.65","0.46",
"HD 217107 b","1.33","0.073",
"HD 217107 c","2.49","5.27",
"HD 219449 b","2.9","0.3",
"HD 219828 b","0.066","0.052",
"HD 221287 b","3.09","1.25",
"HD 222582 b","7.75","1.35",
"HD 224693 b","0.71","0.233",
"HD 23079 b","2.61","1.65",
"HD 23127 b","1.5","2.4",
"HD 231701 b","1.08","0.53",
"HD 23596 b","7.19","2.72",
"HD 240210 b","6.9","1.33",
"HD 2638 b","0.48","0.044",
"HD 27442 b","1.28","1.18",
"HD 27894 b","0.62","0.122",
"HD 28185 b","5.7","1.03",
"HD 28254 b","1.16",,
"HD 285968 b","0.0265","0.066",
"HD 290327 b","2.54",,
"HD 30177 b","9.17","3.86",
"HD 30562 b","1.29","2.3",
"HD 32518 b","3.04","0.59",
"HD 330075 b","0.76","0.043",
"HD 33283 b","0.33","0.168",
"HD 33564 b","9.1","1.1",
"HD 34445 b","0.79","2.07",
"HD 3651 b","0.2","0.284",
"HD 37124 b","0.64","0.529",
"HD 37124 c","0.683","3.19",
"HD 37124 d","0.624","1.64",
"HD 37605 b","2.3","0.25",
"HD 38529 b","0.78","0.131",
"HD 38529 c","17.7","3.695",
"HD 38801 b","10.7","1.7",
"HD 39091 b","10.35","3.29",
"HD 40307 b","0.0132","0.047",
"HD 40307 c","0.0216","0.081",
"HD 40307 d","0.0288","0.134",
"HD 40979 b","3.32","0.811",
"HD 41004 A b","2.54","1.64",
"HD 41004 B b","18.4","0.0177",
"HD 4113 b","1.56","1.28",
"HD 4203 b","2.07","1.164",
"HD 4208 b","0.8","1.7",
"HD 4308 b","0.0405","0.118",
"HD 4313 b","2.3","1.19",
"HD 43197 b","0.6",,
"HD 43691 b","2.49","0.24",
"HD 43848 b","25","3.4",
"HD 44219 b","0.58",,
"HD 45350 b","1.79","1.92",
"HD 45364 b","0.1872","0.6813",
"HD 45364 c","0.6579","0.8972",
"HD 45652 b","0.47","0.23",
"HD 46375 b","0.249","0.041",
"HD 47186 b","0.07167","0.05",
"HD 47186 c","0.35061","2.395",
"HD 47536 b","5",,
"HD 47536 c","7",,
"HD 48265 b","1.16","1.51",
"HD 49674 b","0.115","0.058",
"HD 50499 b","1.71","3.86",
"HD 50554 b","4.9","2.38",
"HD 52265 b","1.13","0.49",
"HD 5319 b","1.94","1.75",
"HD 5388 b","1.96",,
"HD 59686 b","5.25","0.911",
"HD 60532 b","3.15","0.77",
"HD 60532 c","7.46","1.58",
"HD 62509 b","2.9","1.69",
"HD 63454 b","0.38","0.036",
"HD 63765 b","0.69",,
"HD 6434 b","0.48","0.15",
"HD 65216 b","1.21","1.37",
"HD 66428 b","2.82","3.18",
"HD 6718 b","1.65",,
"HD 68988 b","1.9","0.071",
"HD 69830 b","0.033","0.0785",
"HD 69830 c","0.038","0.186",
"HD 69830 d","0.058","0.63",
"HD 70573 b","6.1","1.76",
"HD 70642 b","2","3.3",
"HD 72659 b","2.96","4.16",
"HD 73256 b","1.87","0.037",
"HD 73267 b","3.06","2.198",
"HD 73526 b","2.9","0.66",
"HD 73526 c","2.5","1.05",
"HD 73534 b","1.15","3.15",
"HD 74156 b","1.88","0.294",
"HD 74156 c","8.03","3.85",
"HD 74156 d","0.396","1.01",
"HD 75289 b","0.42","0.046",
"HD 75898 b","2.51","1.19",
"HD 76700 b","0.197","0.049",
"HD 7924 b","0.029","0.057",
"HD 80606 b","3.94","0.449",
"HD 81040 b","6.86","1.94",
"HD 81688 b","2.7","0.81",
"HD 82943 b","1.75","1.19",
"HD 82943 c","2.01","0.746",
"HD 83443 b","0.4","0.0406",
"HD 8535 b","0.63",,
"HD 85390 b","0.14",,
"HD 8574 b","2.11","0.77",
"HD 86081 b","1.5","0.039",
"HD 86226 b","1.5","2.6",
"HD 86264 b","7","2.86",
"HD 8673 b","14.2","3.02",
"HD 87883 b","1.78","3.6",
"HD 88133 b","0.22","0.047",
"HD 89307 b","1.78","3.27",
"HD 89744 b","7.99","0.89",
"HD 90156 b","0.055",,
"HD 92788 b","3.86","0.97",
"HD 93083 b","0.37","0.477",
"HD 9446 b","0.7","0.189",
"HD 9446 c","1.82","0.654",
"HD 95089 b","1.2","1.51",
"HD 9578 b","0.62",,
"HD 96167 b","0.68","1.3",
"HD 99109 b","0.502","1.105",
"HD 99492 b","0.109","0.1232",
"HIP 12961 b","0.47",,
"HIP 14810 b","3.88","0.0692",
"HIP 14810 c","1.28","0.545",
"HIP 14810 d","0.57","1.89",
"HIP 5158 b","1.3",,
"HIP 57050 b","0.298","0.163506",
"HIP 70849 b","5",,
"HIP 75458 b","8.82","1.275",
"HIP 79431 b","2.1","0.36",
"HR 810 b","1.94","0.91",
"HR 8799 b","7","68",
"HR 8799 c","10","38",
"HR 8799 d","10","24",
"HW Vir b","19.2",,
"HW Vir c","8.5",,
"kappa CrB b","1.8","2.7",
"Kepler-4 b","0.077","0.0456",
"Kepler-5 b","2.114","0.05064",
"Kepler-6 b","0.669","0.04567",
"Kepler-7 b","0.433","0.06224",
"Kepler-8 b","0.603","0.0483",
"ksi Aql b","2.8","0.68",
"Lupus-TR-3 b","0.81","0.0464",
"MOA-2007-BLG-192-L b","0.01","0.62",
"MOA-2007-BLG-400-L b","0.9","0.85",
"MOA-2008-BLG-310-L b","0.23","1.25",
"NGC 2423 3 b","10.6","2.1",
"NGC 4349 No 127 b","19.8","2.38",
"OGLE-05-071L b","3.5","3.6",
"OGLE-05-169L b","0.04","2.8",
"OGLE-05-390L b","0.017","2.1",
"OGLE-06-109L b","0.727","2.3",
"OGLE-06-109L c","0.271","4.5",
"OGLE-2007-BLG-368L b","0.0694","3.3",
"OGLE-TR-10 b","0.68","0.04162",
"OGLE-TR-111 b","0.54","0.047",
"OGLE-TR-113 b","1.24","0.0229",
"OGLE-TR-132 b","1.17","0.0306",
"OGLE-TR-182 b","1.06","0.051",
"OGLE-TR-211 b","0.75","0.051",
"OGLE-TR-56 b","1.3","0.0225",
"OGLE2-TR-L9 b","4.34",,
"OGLE235-MOA53 b","2.6","5.1",
"PSR 1257+12 b","7e-05","0.19",
"PSR 1257+12 c","0.013","0.36",
"PSR 1257+12 d","0.012","0.46",
"PSR B1620-26 b","2.5","23",
"rho CrB b","1.04","0.22",
"SCR 1845 b","8.5","4.5",
"SWEEPS-04 ","3.8","0.055",
"SWEEPS-11 ","9.7","0.03",
"tau Boo b","3.9","0.046",
"TrES-1 ","0.761","0.0393",
"TrES-2 ","1.253","0.03556",
"TrES-3 ","1.91","0.0226",
"TrES-4 ","0.877","0.05091",
"ups And b","0.69","0.059",
"ups And c","11.59","0.822",
"ups And d","10.29","2.55",
"UScoCTIO 108 b","14","670",
"V391 Peg b","3.2","1.7",
"WASP-1 b","0.86","0.0382",
"WASP-10 b","3.06","0.0371",
"WASP-11/HAT-P-10 b","0.46","0.0439",
"WASP-12 b","1.41","0.0229",
"WASP-13 b","0.46","0.0527",
"WASP-14 b","7.725","0.037",
"WASP-15 b","0.542","0.0499",
"WASP-16 b","0.855","0.0421",
"WASP-17 b","0.49","0.051",
"WASP-18 b","10.43","0.02047",
"WASP-19 b","1.15","0.0164",
"WASP-2 b","0.847","0.03138",
"WASP-21 b","0.3","0.052",
"WASP-22 b","0.56","0.0468",
"WASP-24 b","1.032","0.0359",
"WASP-25 b","0.58","0.0474",
"WASP-26 b","1.02","0.04",
"WASP-28 b","0.91","0.0455",
"WASP-29 b","0.248","0.0456",
"WASP-3 b","2.06","0.0317",
"WASP-31 b","0.5",,
"WASP-33 b","4.1","0.02555",
"WASP-36 b","2.4",,
"WASP-4 b","1.1215","0.023",
"WASP-5 b","1.637","0.02729",
"WASP-6 b","0.503","0.0421",
"WASP-7 b","0.96","0.0618",
"WASP-8 b","2.244","0.0801",
"XO-1 b","0.9","0.0488",
"XO-2 b","0.57","0.0369",
"XO-3 b","11.79","0.0454",
"XO-4 b","1.72","0.0555",
"XO-5 b","1.077","0.0487",


==> chapter_introduction_plots/radial.csv <==
"Planet Name","Pl. Mass","Pl. Semi-axis",
"11 UMi b","10.5","1.54",
"14 And b","4.8","0.83",
"14 Her b","4.64","2.77",
"16 Cyg B b","1.68","1.68",
"18 Del b","10.3","2.6",
"24 Sex b","1.99","1.333",
"24 Sex c","0.86","2.08",
"30 Ari B b","9.88","0.995",
"4 Uma b","7.1","0.87",
"42 Dra b","3.88","1.19",
"47 Uma b","2.53","2.1",
"47 Uma c","0.54","3.6",
"47 Uma d","1.64","11.6",
"51 Peg b","0.468","0.052",
"55 Cnc b","0.824","0.115",
"55 Cnc c","0.169","0.24",
"55 Cnc d","3.835","5.77",
"55 Cnc e","0.024","0.038",
"55 Cnc f","0.144","0.781",
"6 Lyn b","2.4","2.2",
"61 Vir b","0.016","0.050201",
"61 Vir c","0.0573","0.2175",
"61 Vir d","0.072","0.476",
"70 Vir b","7.44","0.48",
"81 Cet b","5.3","2.5",
"BD-082823 b","0.045","0.056",
"BD-082823 c","0.33","0.68",
"BD-10 3166 b","0.48","0.046",
"BD-17 63 b","5.1","1.34",
"BD14 4559 b","1.47","0.777",
"BD20 2457 b","21.42","1.45",
"BD20 2457 c","12.47","2.01",
"CoRoT-1 b","1.03","0.0254",
"CoRoT-10 b","2.75","0.1055",
"CoRoT-11 b","2.33","0.0436",
"CoRoT-12 b","0.917","0.04016",
"CoRoT-13 b","1.308","0.051",
"CoRoT-14 b","7.6","0.027",
"CoRoT-16 b","0.5",,
"CoRoT-17 b","2.45",,
"CoRoT-2 b","3.31","0.0281",
"CoRoT-3 b","21.66","0.057",
"CoRoT-4 b","0.72","0.09",
"CoRoT-5 b","0.467","0.04947",
"CoRoT-6 b","2.96","0.0855",
"CoRoT-7 b","0.0151","0.0172",
"CoRoT-7 c","0.0264","0.046",
"CoRoT-8 b","0.22","0.063",
"CoRoT-9 b","0.84","0.407",
"eps Eridani b","1.55","3.39",
"eps Tau b","7.6","1.93",
"gamma 1 Leo b","8.78","1.19",
"gamma Cephei b","1.6","2.044",
"GJ 1214 b","0.0179","0.014",
"GJ 3021 b","3.37","0.49",
"GJ 317 b","1.2","0.95",
"GJ 436 b","0.0737","0.02887",
"GJ 674 b","0.037","0.039",
"GJ 676A b","4",,
"GJ 832 b","0.64","3.4",
"Gj 849 b","0.82","2.35",
"Gl 179 b","0.82","2.41",
"Gl 581 b","0.0492","0.041",
"Gl 581 c","0.01686","0.07",
"Gl 581 d","0.02231","0.22",
"Gl 581 e","0.006104","0.03",
"Gl 649 b","0.328","1.135",
"Gl 785 b","0.068","0.319",
"Gl 86 b","4.01","0.11",
"Gliese 876 b","2.2756","0.208317",
"Gliese 876 c","0.7142","0.12959",
"Gliese 876 d","0.021","0.02080665",
"Gliese 876 e","0.046","0.3343",
"HAT-P-1 b","0.524","0.05535",
"HAT-P-11 b","0.081","0.053",
"HAT-P-12 b","0.211","0.0384",
"HAT-P-13 b","0.85","0.0426",
"HAT-P-13 c","14.5","1.186",
"HAT-P-14 b","2.2","0.0594",
"HAT-P-15 b","1.946","0.0964",
"HAT-P-16 b","4.193","0.0413",
"HAT-P-17 b","0.53","0.0882",
"HAT-P-17 c","1.4","2.75",
"HAT-P-18 b","0.197","0.0559",
"HAT-P-19 b","0.292","0.0466",
"HAT-P-2 b","8.74","0.0674",
"HAT-P-20 b","7.246","0.0361",
"HAT-P-21 b","4.063","0.0494",
"HAT-P-22 b","2.147","0.0414",
"HAT-P-23 b","2.09","0.0232",
"HAT-P-24 b","0.685","0.0465",
"HAT-P-25 b","0.567","0.0466",
"HAT-P-26 b","0.059","0.0479",
"HAT-P-3 b","0.599","0.03894",
"HAT-P-4 b","0.68","0.0446",
"HAT-P-5 b","1.06","0.04075",
"HAT-P-6 b","1.057","0.05235",
"HAT-P-7 b","1.8","0.0379",
"HAT-P-8 b","1.52","0.0487",
"HAT-P-9 b","0.78","0.053",
"HD 100777 b","1.16","1.03",
"HD 10180 c","0.041217","0.0641",
"HD 10180 d","0.03696945","0.1286",
"HD 10180 e","0.07897304","0.2699",
"HD 10180 f","0.07519743","0.4929",
"HD 10180 g","0.06733159","1.422",
"HD 10180 h","0.202624","3.4",
"HD 101930 b","0.3","0.302",
"HD 102117 b","0.172","0.1532",
"HD 102195 b","0.45","0.049",
"HD 102272 b","5.9","0.614",
"HD 102272 c","2.6","1.57",
"HD 102956 b","0.96","0.081",
"HD 103197 b","0.098","0.249",
"HD 104067 b","0.16",,
"HD 104985 b","6.3","0.78",
"HD 106252 b","6.81","2.61",
"HD 10647 b","0.93","2.03",
"HD 10697 b","6.38","2.16",
"HD 107148 b","0.21","0.269",
"HD 108147 b","0.261","0.102",
"HD 108874 b","1.36","1.051",
"HD 108874 c","1.018","2.68",
"HD 109246 b","0.77","0.33",
"HD 109749 b","0.28","0.0635",
"HD 110014 b","11.09","2.14",
"HD 111232 b","6.8","1.97",
"HD 114386 b","1.24","1.65",
"HD 114729 b","0.82","2.08",
"HD 114762 b","11.02","0.3",
"HD 114783 b","0.99","1.2",
"HD 11506 b","3.44","2.43",
"HD 11506 c","0.82","0.639",
"HD 117207 b","2.06","3.78",
"HD 117618 b","0.178","0.176",
"HD 118203 b","2.13","0.07",
"HD 11964 b","0.11","0.229",
"HD 11964 c","0.61","3.34",
"HD 11977 b","6.54","1.93",
"HD 121504 b","1.22","0.33",
"HD 122430 b","3.71","1.02",
"HD 125595 b","0.045",,
"HD 125612 b","3.2","1.2",
"HD 125612 c","0.067",,
"HD 125612 d","7.1",,
"HD 12661 b","2.3","0.83",
"HD 12661 c","1.57","2.56",
"HD 126614 b","0.38","2.35",
"HD 128311 b","2.18","1.099",
"HD 128311 c","3.21","1.76",
"HD 129445 b","1.6","2.9",
"HD 130322 b","1.08","0.088",
"HD 131664 b","18.15","3.17",
"HD 13189 b","14","1.85",
"HD 132406 b","5.61","1.98",
"HD 134987 b","1.59","0.81",
"HD 134987 c","0.82","5.8",
"HD 136418 b","2","1.32",
"HD 13931 b","1.88","5.15",
"HD 139357 b","9.76","2.36",
"HD 141937 b","9.7","1.52",
"HD 142 b","1.03","1",
"HD 142022 A b","4.4","2.8",
"HD 142415 b","1.62","1.05",
"HD 143361 b","3.12","2",
"HD 145377 b","5.76","0.45",
"HD 145457 b","2.9","0.76",
"HD 1461 b","0.0239","0.063438",
"HD 147018 b","2.12","0.2388",
"HD 147018 c","6.56","1.922",
"HD 147513 b","1","1.26",
"HD 148156 b","0.85","2.45",
"HD 148427 b","0.96","0.93",
"HD 149026 b","0.356","0.04288",
"HD 149143 b","1.33","0.053",
"HD 149382 b","15.5",,
"HD 152079 b","3","3.2",
"HD 153950 b","2.73","1.28",
"HD 154345 b","0.947","4.19",
"HD 154672 b","5.02","0.6",
"HD 154857 b","1.8","1.2",
"HD 155358 b","0.89","0.628",
"HD 155358 c","0.504","1.224",
"HD 156411 b","0.74","1.88",
"HD 156668 b","0.0131","0.05",
"HD 156846 b","10.45","0.99",
"HD 159868 b","1.7","2",
"HD 16141 b","0.23","0.35",
"HD 16175 b","4.4","2.1",
"HD 162020 b","13.75","0.072",
"HD 16417 b","0.069","0.14",
"HD 164604 b","2.7","1.13",
"HD 164922 b","0.36","2.11",
"HD 167042 b","1.6","1.3",
"HD 16760 b","14.3","1.13",
"HD 168443 b","8.02","0.3",
"HD 168443 c","18.1","2.91",
"HD 168746 b","0.23","0.065",
"HD 169830 b","2.88","0.81",
"HD 169830 c","4.04","3.6",
"HD 170469 b","0.67","2.24",
"HD 17092 b","4.6","1.29",
"HD 171028 b","1.83","1.29",
"HD 171238 b","2.6","2.54",
"HD 17156 b","3.212","0.1623",
"HD 173416 b","2.7","1.16",
"HD 175167 b","7.8","2.4",
"HD 175541 b","0.61","1.03",
"HD 176051 b","1.5","1.76",
"HD 177830 b","1.28","1",
"HD 178911 B b","6.292","0.32",
"HD 179079 b","0.08","0.11",
"HD 179949 b","0.95","0.045",
"HD 180902 b","1.6","1.39",
"HD 181342 b","3.3","1.78",
"HD 181433 b","0.0238","0.08",
"HD 181433 c","0.64","1.76",
"HD 181433 d","0.54","3",
"HD 181720 b","0.37",,
"HD 183263 b","3.69","1.52",
"HD 183263 c","3.82","4.25",
"HD 185269 b","0.94","0.077",
"HD 187085 b","0.75","2.05",
"HD 187123 b","0.52","0.042",
"HD 187123 c","1.99","4.89",
"HD 188015 b","1.26","1.19",
"HD 189733 b","1.15","0.03142",
"HD 190360 b","1.502","3.92",
"HD 190360 c","0.057","0.128",
"HD 190647 b","1.9","2.07",
"HD 190984 b","3.1",,
"HD 192263 b","0.72","0.15",
"HD 192699 b","2.5","1.16",
"HD 195019 b","3.7","0.1388",
"HD 196050 b","3","2.5",
"HD 196885 b","2.58","2.37",
"HD 19994 b","1.68","1.42",
"HD 200964 b","1.85","1.601",
"HD 200964 c","0.9","1.95",
"HD 202206 b","17.4","0.83",
"HD 202206 c","2.44","2.55",
"HD 20367 b","1.07","1.25",
"HD 2039 b","4.9","2.2",
"HD 204313 b","4.05","3.082",
"HD 205739 b","1.37","0.896",
"HD 206610 b","2.2","1.68",
"HD 20782 b","1.9","1.381",
"HD 208487 b","0.45","0.49",
"HD 20868 b","1.99","0.947",
"HD 209458 b","0.64","0.04747",
"HD 210277 b","1.23","1.1",
"HD 210702 b","2","1.17",
"HD 212301 b","0.45","0.036",
"HD 212771 b","2.3","1.22",
"HD 213240 b","4.5","2.03",
"HD 215497 b","0.017",,
"HD 215497 c","0.33",,
"HD 216435 b","1.26","2.56",
"HD 216437 b","2.1","2.7",
"HD 216770 b","0.65","0.46",
"HD 217107 b","1.33","0.073",
"HD 217107 c","2.49","5.27",
"HD 219449 b","2.9","0.3",
"HD 219828 b","0.066","0.052",
"HD 221287 b","3.09","1.25",
"HD 222582 b","7.75","1.35",
"HD 224693 b","0.71","0.233",
"HD 23079 b","2.61","1.65",
"HD 23127 b","1.5","2.4",
"HD 231701 b","1.08","0.53",
"HD 23596 b","7.19","2.72",
"HD 240210 b","6.9","1.33",
"HD 2638 b","0.48","0.044",
"HD 27442 b","1.28","1.18",
"HD 27894 b","0.62","0.122",
"HD 28185 b","5.7","1.03",
"HD 28254 b","1.16","2.15",
"HD 285968 b","0.0265","0.066",
"HD 290327 b","2.54","3.43",
"HD 30177 b","9.17","3.86",
"HD 30562 b","1.29","2.3",
"HD 32518 b","3.04","0.59",
"HD 330075 b","0.76","0.043",
"HD 33283 b","0.33","0.168",
"HD 33564 b","9.1","1.1",
"HD 34445 b","0.79","2.07",
"HD 3651 b","0.2","0.284",
"HD 37124 b","0.64","0.529",
"HD 37124 c","0.683","3.19",
"HD 37124 d","0.624","1.64",
"HD 37605 b","2.3","0.25",
"HD 38529 b","0.78","0.131",
"HD 38529 c","17.7","3.695",
"HD 38801 b","10.7","1.7",
"HD 39091 b","10.35","3.29",
"HD 40307 b","0.0132","0.047",
"HD 40307 c","0.0216","0.081",
"HD 40307 d","0.0288","0.134",
"HD 40979 b","3.32","0.811",
"HD 41004 A b","2.54","1.64",
"HD 41004 B b","18.4","0.0177",
"HD 4113 b","1.56","1.28",
"HD 4203 b","2.07","1.164",
"HD 4208 b","0.8","1.7",
"HD 4308 b","0.0405","0.118",
"HD 4313 b","2.3","1.19",
"HD 43197 b","0.6","0.92",
"HD 43691 b","2.49","0.24",
"HD 44219 b","0.58","1.19",
"HD 45350 b","1.79","1.92",
"HD 45364 b","0.1872","0.6813",
"HD 45364 c","0.6579","0.8972",
"HD 45652 b","0.47","0.23",
"HD 46375 b","0.249","0.041",
"HD 47186 b","0.07167","0.05",
"HD 47186 c","0.35061","2.395",
"HD 47536 b","5",,
"HD 47536 c","7",,
"HD 48265 b","1.16","1.51",
"HD 49674 b","0.115","0.058",
"HD 50499 b","1.71","3.86",
"HD 50554 b","4.9","2.38",
"HD 52265 b","1.13","0.49",
"HD 5319 b","1.94","1.75",
"HD 5388 b","1.96",,
"HD 59686 b","5.25","0.911",
"HD 60532 b","3.15","0.77",
"HD 60532 c","7.46","1.58",
"HD 62509 b","2.9","1.69",
"HD 63454 b","0.38","0.036",
"HD 63765 b","0.69",,
"HD 6434 b","0.48","0.15",
"HD 65216 b","1.21","1.37",
"HD 66428 b","2.82","3.18",
"HD 6718 b","1.56","3.56",
"HD 68988 b","1.9","0.071",
"HD 69830 b","0.033","0.0785",
"HD 69830 c","0.038","0.186",
"HD 69830 d","0.058","0.63",
"HD 70573 b","6.1","1.76",
"HD 70642 b","2","3.3",
"HD 72659 b","2.96","4.16",
"HD 73256 b","1.87","0.037",
"HD 73267 b","3.06","2.198",
"HD 73526 b","2.9","0.66",
"HD 73526 c","2.5","1.05",
"HD 73534 b","1.15","3.15",
"HD 74156 b","1.88","0.294",
"HD 74156 c","8.03","3.85",
"HD 74156 d","0.396","1.01",
"HD 75289 b","0.42","0.046",
"HD 75898 b","2.51","1.19",
"HD 76700 b","0.197","0.049",
"HD 7924 b","0.029","0.057",
"HD 80606 b","3.94","0.449",
"HD 81040 b","6.86","1.94",
"HD 81688 b","2.7","0.81",
"HD 82943 b","1.75","1.19",
"HD 82943 c","2.01","0.746",
"HD 83443 b","0.4","0.0406",
"HD 8535 b","0.68","2.45",
"HD 85390 b","0.132","1.52",
"HD 8574 b","2.11","0.77",
"HD 86081 b","1.5","0.039",
"HD 86226 b","1.5","2.6",
"HD 86264 b","7","2.86",
"HD 8673 b","14.2","3.02",
"HD 87883 b","1.78","3.6",
"HD 88133 b","0.22","0.047",
"HD 89307 b","1.78","3.27",
"HD 89744 b","7.99","0.89",
"HD 90156 b","0.057","0.25",
"HD 92788 b","3.86","0.97",
"HD 93083 b","0.37","0.477",
"HD 9446 b","0.7","0.189",
"HD 9446 c","1.82","0.654",
"HD 95089 b","1.2","1.51",
"HD 9578 b","0.62",,
"HD 96167 b","0.68","1.3",
"HD 97658 b","0.026","0.0831",
"HD 99109 b","0.502","1.105",
"HD 99492 b","0.109","0.1232",
"HIP 12961 b","0.47",,
"HIP 14810 b","3.88","0.0692",
"HIP 14810 c","1.28","0.545",
"HIP 14810 d","0.57","1.89",
"HIP 5158 b","1.3",,
"HIP 57050 b","0.298","0.163506",
"HIP 70849 b","5",,
"HIP 75458 b","8.82","1.275",
"HIP 79431 b","2.1","0.36",
"HR 810 b","1.94","0.91",
"kappa CrB b","1.8","2.7",
"Kepler-4 b","0.077","0.0456",
"Kepler-5 b","2.114","0.05064",
"Kepler-6 b","0.669","0.04567",
"Kepler-7 b","0.433","0.06224",
"Kepler-8 b","0.603","0.0483",
"Kepler-9 b","0.252","0.14",
"Kepler-9 c","0.171","0.225",
"ksi Aql b","2.8","0.68",
"Lupus-TR-3 b","0.81","0.0464",
"mu Ara b","1.676","1.5",
"mu Ara c","0.03321","0.09094",
"mu Ara d","0.5219","0.921",
"mu Ara e","1.814","5.235",
"NGC 2423 3 b","10.6","2.1",
"NGC 4349 No 127 b","19.8","2.38",
"OGLE-TR-10 b","0.68","0.04162",
"OGLE-TR-111 b","0.54","0.047",
"OGLE-TR-113 b","1.24","0.0229",
"OGLE-TR-132 b","1.17","0.0306",
"OGLE-TR-182 b","1.06","0.051",
"OGLE-TR-211 b","0.75","0.051",
"OGLE-TR-56 b","1.3","0.0225",
"OGLE2-TR-L9 b","4.34",,
"rho CrB b","1.04","0.22",
"SWEEPS-04 ","3.8","0.055",
"SWEEPS-11 ","9.7","0.03",
"tau Boo b","3.9","0.046",
"TrES-1 ","0.761","0.0393",
"TrES-2 ","1.253","0.03556",
"TrES-3 ","1.91","0.0226",
"TrES-4 ","0.877","0.05091",
"ups And b","0.69","0.059",
"ups And c","11.59","0.822",
"ups And d","10.29","2.55",
"WASP-1 b","0.86","0.0382",
"WASP-10 b","3.06","0.0371",
"WASP-11/HAT-P-10 b","0.46","0.0439",
"WASP-12 b","1.41","0.0229",
"WASP-13 b","0.46","0.0527",
"WASP-14 b","7.725","0.037",
"WASP-15 b","0.542","0.0499",
"WASP-16 b","0.855","0.0421",
"WASP-17 b","0.49","0.051",
"WASP-18 b","10.43","0.02047",
"WASP-19 b","1.15","0.0164",
"WASP-2 b","0.847","0.03138",
"WASP-21 b","0.3","0.052",
"WASP-22 b","0.56","0.0468",
"WASP-24 b","1.032","0.0359",
"WASP-25 b","0.58","0.0474",
"WASP-26 b","1.02","0.04",
"WASP-28 b","0.91","0.0455",
"WASP-29 b","0.244","0.0457",
"WASP-3 b","2.06","0.0317",
"WASP-31 b","0.5",,
"WASP-32 b","3.6","0.0394",
"WASP-33 b","4.1","0.02555",
"WASP-36 b","2.4",,
"WASP-37 b","1.696","0.04339",
"WASP-38 b","2.712","0.07551",
"WASP-4 b","1.1215","0.023",
"WASP-5 b","1.637","0.02729",
"WASP-6 b","0.503","0.0421",
"WASP-7 b","0.96","0.0618",
"WASP-8 b","2.244","0.0801",
"XO-1 b","0.9","0.0488",
"XO-2 b","0.57","0.0369",
"XO-3 b","11.79","0.0454",
"XO-4 b","1.72","0.0555",
"XO-5 b","1.077","0.0487",


==> chapter_introduction_plots/radial_1.csv <==
Planet Name,Pl. Mass,Pl. Semi-axis,
11 UMi b,10.5,1.54,
14 And b,4.8,0.83,
14 Her b,4.64,2.77,
16 Cyg B b,1.68,1.68,
18 Del b,10.3,2.6,
24 Sex b,1.99,1.333,
24 Sex c,0.86,2.08,
30 Ari B b,9.88,0.995,
4 Uma b,7.1,0.87,
42 Dra b,3.88,1.19,
47 Uma b,2.53,2.1,
47 Uma c,0.54,3.6,
47 Uma d,1.64,11.6,
51 Peg b,0.468,0.052,
55 Cnc b,0.824,0.115,
55 Cnc c,0.169,0.24,
55 Cnc d,3.835,5.77,
55 Cnc e,0.024,0.038,
55 Cnc f,0.144,0.781,
6 Lyn b,2.4,2.2,
61 Vir b,0.016,0.050201,
61 Vir c,0.0573,0.2175,
61 Vir d,0.072,0.476,
70 Vir b,7.44,0.48,
81 Cet b,5.3,2.5,
BD-082823 b,0.045,0.056,
BD-082823 c,0.33,0.68,
BD-10 3166 b,0.48,0.046,
BD-17 63 b,5.1,1.34,
BD14 4559 b,1.47,0.777,
BD20 2457 b,21.42,1.45,
BD20 2457 c,12.47,2.01,
CoRoT-1 b,1.03,0.0254,
CoRoT-10 b,2.75,0.1055,
CoRoT-11 b,2.33,0.0436,
CoRoT-12 b,0.917,0.04016,
CoRoT-13 b,1.308,0.051,
CoRoT-14 b,7.6,0.027,
CoRoT-16 b,0.5,,
CoRoT-17 b,2.45,,
CoRoT-2 b,3.31,0.0281,
CoRoT-3 b,21.66,0.057,
CoRoT-4 b,0.72,0.09,
CoRoT-5 b,0.467,0.04947,
CoRoT-6 b,2.96,0.0855,
CoRoT-7 b,0.0151,0.0172,
CoRoT-7 c,0.0264,0.046,
CoRoT-8 b,0.22,0.063,
CoRoT-9 b,0.84,0.407,
eps Eridani b,1.55,3.39,
eps Tau b,7.6,1.93,
gamma 1 Leo b,8.78,1.19,
gamma Cephei b,1.6,2.044,
GJ 1214 b,0.0179,0.014,
GJ 3021 b,3.37,0.49,
GJ 317 b,1.2,0.95,
GJ 436 b,0.0737,0.02887,
GJ 674 b,0.037,0.039,
GJ 676A b,4,,
GJ 832 b,0.64,3.4,
Gj 849 b,0.82,2.35,
Gl 179 b,0.82,2.41,
Gl 581 b,0.0492,0.041,
Gl 581 c,0.01686,0.07,
Gl 581 d,0.02231,0.22,
Gl 581 e,0.006104,0.03,
Gl 649 b,0.328,1.135,
Gl 785 b,0.068,0.319,
Gl 86 b,4.01,0.11,
Gliese 876 b,2.2756,0.208317,
Gliese 876 c,0.7142,0.12959,
Gliese 876 d,0.021,0.02080665,
Gliese 876 e,0.046,0.3343,
HAT-P-1 b,0.524,0.05535,
HAT-P-11 b,0.081,0.053,
HAT-P-12 b,0.211,0.0384,
HAT-P-13 b,0.85,0.0426,
HAT-P-13 c,14.5,1.186,
HAT-P-14 b,2.2,0.0594,
HAT-P-15 b,1.946,0.0964,
HAT-P-16 b,4.193,0.0413,
HAT-P-17 b,0.53,0.0882,
HAT-P-17 c,1.4,2.75,
HAT-P-18 b,0.197,0.0559,
HAT-P-19 b,0.292,0.0466,
HAT-P-2 b,8.74,0.0674,
HAT-P-20 b,7.246,0.0361,
HAT-P-21 b,4.063,0.0494,
HAT-P-22 b,2.147,0.0414,
HAT-P-23 b,2.09,0.0232,
HAT-P-24 b,0.685,0.0465,
HAT-P-25 b,0.567,0.0466,
HAT-P-26 b,0.059,0.0479,
HAT-P-3 b,0.599,0.03894,
HAT-P-4 b,0.68,0.0446,
HAT-P-5 b,1.06,0.04075,
HAT-P-6 b,1.057,0.05235,
HAT-P-7 b,1.8,0.0379,
HAT-P-8 b,1.52,0.0487,
HAT-P-9 b,0.78,0.053,
HD 100777 b,1.16,1.03,
HD 10180 c,0.041217,0.0641,
HD 10180 d,0.03696945,0.1286,
HD 10180 e,0.07897304,0.2699,
HD 10180 f,0.07519743,0.4929,
HD 10180 g,0.06733159,1.422,
HD 10180 h,0.202624,3.4,
HD 101930 b,0.3,0.302,
HD 102117 b,0.172,0.1532,
HD 102195 b,0.45,0.049,
HD 102272 b,5.9,0.614,
HD 102272 c,2.6,1.57,
HD 102956 b,0.96,0.081,
HD 103197 b,0.098,0.249,
HD 104067 b,0.16,,
HD 104985 b,6.3,0.78,
HD 106252 b,6.81,2.61,
HD 10647 b,0.93,2.03,
HD 10697 b,6.38,2.16,
HD 107148 b,0.21,0.269,
HD 108147 b,0.261,0.102,
HD 108874 b,1.36,1.051,
HD 108874 c,1.018,2.68,
HD 109246 b,0.77,0.33,
HD 109749 b,0.28,0.0635,
HD 110014 b,11.09,2.14,
HD 111232 b,6.8,1.97,
HD 114386 b,1.24,1.65,
HD 114729 b,0.82,2.08,
HD 114762 b,11.02,0.3,
HD 114783 b,0.99,1.2,
HD 11506 b,3.44,2.43,
HD 11506 c,0.82,0.639,
HD 117207 b,2.06,3.78,
HD 117618 b,0.178,0.176,
HD 118203 b,2.13,0.07,
HD 11964 b,0.11,0.229,
HD 11964 c,0.61,3.34,
HD 11977 b,6.54,1.93,
HD 121504 b,1.22,0.33,
HD 122430 b,3.71,1.02,
HD 125595 b,0.045,,
HD 125612 b,3.2,1.2,
HD 125612 c,0.067,,
HD 125612 d,7.1,,
HD 12661 b,2.3,0.83,
HD 12661 c,1.57,2.56,
HD 126614 b,0.38,2.35,
HD 128311 b,2.18,1.099,
HD 128311 c,3.21,1.76,
HD 129445 b,1.6,2.9,
HD 130322 b,1.08,0.088,
HD 131664 b,18.15,3.17,
HD 13189 b,14,1.85,
HD 132406 b,5.61,1.98,
HD 134987 b,1.59,0.81,
HD 134987 c,0.82,5.8,
HD 136418 b,2,1.32,
HD 13931 b,1.88,5.15,
HD 139357 b,9.76,2.36,
HD 141937 b,9.7,1.52,
HD 142 b,1.03,1,
HD 142022 A b,4.4,2.8,
HD 142415 b,1.62,1.05,
HD 143361 b,3.12,2,
HD 145377 b,5.76,0.45,
HD 145457 b,2.9,0.76,
HD 1461 b,0.0239,0.063438,
HD 147018 b,2.12,0.2388,
HD 147018 c,6.56,1.922,
HD 147513 b,1,1.26,
HD 148156 b,0.85,2.45,
HD 148427 b,0.96,0.93,
HD 149026 b,0.356,0.04288,
HD 149143 b,1.33,0.053,
HD 149382 b,15.5,,
HD 152079 b,3,3.2,
HD 153950 b,2.73,1.28,
HD 154345 b,0.947,4.19,
HD 154672 b,5.02,0.6,
HD 154857 b,1.8,1.2,
HD 155358 b,0.89,0.628,
HD 155358 c,0.504,1.224,
HD 156411 b,0.74,1.88,
HD 156668 b,0.0131,0.05,
HD 156846 b,10.45,0.99,
HD 159868 b,1.7,2,
HD 16141 b,0.23,0.35,
HD 16175 b,4.4,2.1,
HD 162020 b,13.75,0.072,
HD 16417 b,0.069,0.14,
HD 164604 b,2.7,1.13,
HD 164922 b,0.36,2.11,
HD 167042 b,1.6,1.3,
HD 16760 b,14.3,1.13,
HD 168443 b,8.02,0.3,
HD 168443 c,18.1,2.91,
HD 168746 b,0.23,0.065,
HD 169830 b,2.88,0.81,
HD 169830 c,4.04,3.6,
HD 170469 b,0.67,2.24,
HD 17092 b,4.6,1.29,
HD 171028 b,1.83,1.29,
HD 171238 b,2.6,2.54,
HD 17156 b,3.212,0.1623,
HD 173416 b,2.7,1.16,
HD 175167 b,7.8,2.4,
HD 175541 b,0.61,1.03,
HD 176051 b,1.5,1.76,
HD 177830 b,1.28,1,
HD 178911 B b,6.292,0.32,
HD 179079 b,0.08,0.11,
HD 179949 b,0.95,0.045,
HD 180902 b,1.6,1.39,
HD 181342 b,3.3,1.78,
HD 181433 b,0.0238,0.08,
HD 181433 c,0.64,1.76,
HD 181433 d,0.54,3,
HD 181720 b,0.37,,
HD 183263 b,3.69,1.52,
HD 183263 c,3.82,4.25,
HD 185269 b,0.94,0.077,
HD 187085 b,0.75,2.05,
HD 187123 b,0.52,0.042,
HD 187123 c,1.99,4.89,
HD 188015 b,1.26,1.19,
HD 189733 b,1.15,0.03142,
HD 190360 b,1.502,3.92,
HD 190360 c,0.057,0.128,
HD 190647 b,1.9,2.07,
HD 190984 b,3.1,,
HD 192263 b,0.72,0.15,
HD 192699 b,2.5,1.16,
HD 195019 b,3.7,0.1388,
HD 196050 b,3,2.5,
HD 196885 b,2.58,2.37,
HD 19994 b,1.68,1.42,
HD 200964 b,1.85,1.601,
HD 200964 c,0.9,1.95,
HD 202206 b,17.4,0.83,
HD 202206 c,2.44,2.55,
HD 20367 b,1.07,1.25,
HD 2039 b,4.9,2.2,
HD 204313 b,4.05,3.082,
HD 205739 b,1.37,0.896,
HD 206610 b,2.2,1.68,
HD 20782 b,1.9,1.381,
HD 208487 b,0.45,0.49,
HD 20868 b,1.99,0.947,
HD 209458 b,0.64,0.04747,
HD 210277 b,1.23,1.1,
HD 210702 b,2,1.17,
HD 212301 b,0.45,0.036,
HD 212771 b,2.3,1.22,
HD 213240 b,4.5,2.03,
HD 215497 b,0.017,,
HD 215497 c,0.33,,
HD 216435 b,1.26,2.56,
HD 216437 b,2.1,2.7,
HD 216770 b,0.65,0.46,
HD 217107 b,1.33,0.073,
HD 217107 c,2.49,5.27,
HD 219449 b,2.9,0.3,
HD 219828 b,0.066,0.052,
HD 221287 b,3.09,1.25,
HD 222582 b,7.75,1.35,
HD 224693 b,0.71,0.233,
HD 23079 b,2.61,1.65,
HD 23127 b,1.5,2.4,
HD 231701 b,1.08,0.53,
HD 23596 b,7.19,2.72,
HD 240210 b,6.9,1.33,
HD 2638 b,0.48,0.044,
HD 27442 b,1.28,1.18,
HD 27894 b,0.62,0.122,
HD 28185 b,5.7,1.03,
HD 28254 b,1.16,2.15,
HD 285968 b,0.0265,0.066,
HD 290327 b,2.54,3.43,
HD 30177 b,9.17,3.86,
HD 30562 b,1.29,2.3,
HD 32518 b,3.04,0.59,
HD 330075 b,0.76,0.043,
HD 33283 b,0.33,0.168,
HD 33564 b,9.1,1.1,
HD 34445 b,0.79,2.07,
HD 3651 b,0.2,0.284,
HD 37124 b,0.64,0.529,
HD 37124 c,0.683,3.19,
HD 37124 d,0.624,1.64,
HD 37605 b,2.3,0.25,
HD 38529 b,0.78,0.131,
HD 38529 c,17.7,3.695,
HD 38801 b,10.7,1.7,
HD 39091 b,10.35,3.29,
HD 40307 b,0.0132,0.047,
HD 40307 c,0.0216,0.081,
HD 40307 d,0.0288,0.134,
HD 40979 b,3.32,0.811,
HD 41004 A b,2.54,1.64,
HD 41004 B b,18.4,0.0177,
HD 4113 b,1.56,1.28,
HD 4203 b,2.07,1.164,
HD 4208 b,0.8,1.7,
HD 4308 b,0.0405,0.118,
HD 4313 b,2.3,1.19,
HD 43197 b,0.6,0.92,
HD 43691 b,2.49,0.24,
HD 44219 b,0.58,1.19,
HD 45350 b,1.79,1.92,
HD 45364 b,0.1872,0.6813,
HD 45364 c,0.6579,0.8972,
HD 45652 b,0.47,0.23,
HD 46375 b,0.249,0.041,
HD 47186 b,0.07167,0.05,
HD 47186 c,0.35061,2.395,
HD 47536 b,5,,
HD 47536 c,7,,
HD 48265 b,1.16,1.51,
HD 49674 b,0.115,0.058,
HD 50499 b,1.71,3.86,
HD 50554 b,4.9,2.38,
HD 52265 b,1.13,0.49,
HD 5319 b,1.94,1.75,
HD 5388 b,1.96,,
HD 59686 b,5.25,0.911,
HD 60532 b,3.15,0.77,
HD 60532 c,7.46,1.58,
HD 62509 b,2.9,1.69,
HD 63454 b,0.38,0.036,
HD 63765 b,0.69,,
HD 6434 b,0.48,0.15,
HD 65216 b,1.21,1.37,
HD 66428 b,2.82,3.18,
HD 6718 b,1.56,3.56,
HD 68988 b,1.9,0.071,
HD 69830 b,0.033,0.0785,
HD 69830 c,0.038,0.186,
HD 69830 d,0.058,0.63,
HD 70573 b,6.1,1.76,
HD 70642 b,2,3.3,
HD 72659 b,2.96,4.16,
HD 73256 b,1.87,0.037,
HD 73267 b,3.06,2.198,
HD 73526 b,2.9,0.66,
HD 73526 c,2.5,1.05,
HD 73534 b,1.15,3.15,
HD 74156 b,1.88,0.294,
HD 74156 c,8.03,3.85,
HD 74156 d,0.396,1.01,
HD 75289 b,0.42,0.046,
HD 75898 b,2.51,1.19,
HD 76700 b,0.197,0.049,
HD 7924 b,0.029,0.057,
HD 80606 b,3.94,0.449,
HD 81040 b,6.86,1.94,
HD 81688 b,2.7,0.81,
HD 82943 b,1.75,1.19,
HD 82943 c,2.01,0.746,
HD 83443 b,0.4,0.0406,
HD 8535 b,0.68,2.45,
HD 85390 b,0.132,1.52,
HD 8574 b,2.11,0.77,
HD 86081 b,1.5,0.039,
HD 86226 b,1.5,2.6,
HD 86264 b,7,2.86,
HD 8673 b,14.2,3.02,
HD 87883 b,1.78,3.6,
HD 88133 b,0.22,0.047,
HD 89307 b,1.78,3.27,
HD 89744 b,7.99,0.89,
HD 90156 b,0.057,0.25,
HD 92788 b,3.86,0.97,
HD 93083 b,0.37,0.477,
HD 9446 b,0.7,0.189,
HD 9446 c,1.82,0.654,
HD 95089 b,1.2,1.51,
HD 9578 b,0.62,,
HD 96167 b,0.68,1.3,
HD 97658 b,0.026,0.0831,
HD 99109 b,0.502,1.105,
HD 99492 b,0.109,0.1232,
HIP 12961 b,0.47,,
HIP 14810 b,3.88,0.0692,
HIP 14810 c,1.28,0.545,
HIP 14810 d,0.57,1.89,
HIP 5158 b,1.3,,
HIP 57050 b,0.298,0.163506,
HIP 70849 b,5,,
HIP 75458 b,8.82,1.275,
HIP 79431 b,2.1,0.36,
HR 810 b,1.94,0.91,
kappa CrB b,1.8,2.7,
Kepler-4 b,0.077,0.0456,
Kepler-5 b,2.114,0.05064,
Kepler-6 b,0.669,0.04567,
Kepler-7 b,0.433,0.06224,
Kepler-8 b,0.603,0.0483,
Kepler-9 b,0.252,0.14,
Kepler-9 c,0.171,0.225,
ksi Aql b,2.8,0.68,
Lupus-TR-3 b,0.81,0.0464,
mu Ara b,1.676,1.5,
mu Ara c,0.03321,0.09094,
mu Ara d,0.5219,0.921,
mu Ara e,1.814,5.235,
NGC 2423 3 b,10.6,2.1,
NGC 4349 No 127 b,19.8,2.38,
OGLE-TR-10 b,0.68,0.04162,
OGLE-TR-111 b,0.54,0.047,
OGLE-TR-113 b,1.24,0.0229,
OGLE-TR-132 b,1.17,0.0306,
OGLE-TR-182 b,1.06,0.051,
OGLE-TR-211 b,0.75,0.051,
OGLE-TR-56 b,1.3,0.0225,
OGLE2-TR-L9 b,4.34,,
rho CrB b,1.04,0.22,
SWEEPS-04 ,3.8,0.055,
SWEEPS-11 ,9.7,0.03,
tau Boo b,3.9,0.046,
TrES-1 ,0.761,0.0393,
TrES-2 ,1.253,0.03556,
TrES-3 ,1.91,0.0226,
TrES-4 ,0.877,0.05091,
ups And b,0.69,0.059,
ups And c,11.59,0.822,
ups And d,10.29,2.55,
WASP-1 b,0.86,0.0382,
WASP-10 b,3.06,0.0371,
WASP-11/HAT-P-10 b,0.46,0.0439,
WASP-12 b,1.41,0.0229,
WASP-13 b,0.46,0.0527,
WASP-14 b,7.725,0.037,
WASP-15 b,0.542,0.0499,
WASP-16 b,0.855,0.0421,
WASP-17 b,0.49,0.051,
WASP-18 b,10.43,0.02047,
WASP-19 b,1.15,0.0164,
WASP-2 b,0.847,0.03138,
WASP-21 b,0.3,0.052,
WASP-22 b,0.56,0.0468,
WASP-24 b,1.032,0.0359,
WASP-25 b,0.58,0.0474,
WASP-26 b,1.02,0.04,
WASP-28 b,0.91,0.0455,
WASP-29 b,0.244,0.0457,
WASP-3 b,2.06,0.0317,
WASP-31 b,0.5,,
WASP-32 b,3.6,0.0394,
WASP-33 b,4.1,0.02555,
WASP-36 b,2.4,,
WASP-37 b,1.696,0.04339,
WASP-38 b,2.712,0.07551,
WASP-4 b,1.1215,0.023,
WASP-5 b,1.637,0.02729,
WASP-6 b,0.503,0.0421,
WASP-7 b,0.96,0.0618,
WASP-8 b,2.244,0.0801,
XO-1 b,0.9,0.0488,
XO-2 b,0.57,0.0369,
XO-3 b,11.79,0.0454,
XO-4 b,1.72,0.0555,
XO-5 b,1.077,0.0487,


==> chapter_introduction_plots/radial_thesis.csv <==
"Planet Name","Pl. Mass","Pl. Semi-axis",
"11 UMi b","10.5","1.54",
"14 And b","4.8","0.83",
"14 Her b","4.64","2.77",
"16 Cyg B b","1.68","1.68",
"18 Del b","10.3","2.6",
"30 Ari B b","9.88","0.995",
"4 Uma b","7.1","0.87",
"42 Dra b","3.88","1.19",
"47 Uma b","2.53","2.1",
"47 Uma c","0.54","3.6",
"47 Uma d","1.64","11.6",
"51 Peg b","0.468","0.052",
"55 Cnc b","0.824","0.115",
"55 Cnc c","0.169","0.24",
"55 Cnc d","3.835","5.77",
"55 Cnc e","0.024","0.038",
"55 Cnc f","0.144","0.781",
"6 Lyn b","2.4","2.2",
"61 Vir b","0.016","0.050201",
"61 Vir c","0.0573","0.2175",
"61 Vir d","0.072","0.476",
"70 Vir b","7.44","0.48",
"81 Cet b","5.3","2.5",
"BD-082823 b","0.045","0.056",
"BD-082823 c","0.33","0.68",
"BD-10 3166 b","0.48","0.046",
"BD-17 63 b","5.1","1.34",
"BD14 4559 b","1.47","0.777",
"BD20 2457 b","21.42","1.45",
"BD20 2457 c","12.47","2.01",
"CoRoT-1 b","1.03","0.0254",
"CoRoT-10 b","2.75","0.1055",
"CoRoT-11 b","2.33","0.0436",
"CoRoT-12 b","0.917","0.04016",
"CoRoT-13 b","1.308","0.051",
"CoRoT-14 b","7.6","0.027",
"CoRoT-2 b","3.31","0.0281",
"CoRoT-3 b","21.66","0.057",
"CoRoT-4 b","0.72","0.09",
"CoRoT-5 b","0.467","0.04947",
"CoRoT-6 b","2.96","0.0855",
"CoRoT-7 b","0.0151","0.0172",
"CoRoT-7 c","0.0264","0.046",
"CoRoT-8 b","0.22","0.063",
"CoRoT-9 b","0.84","0.407",
"eps Eridani b","1.55","3.39",
"eps Tau b","7.6","1.93",
"gamma 1 Leo b","8.78","1.19",
"gamma Cephei b","1.6","2.044",
"GJ 1214 b","0.0179","0.014",
"GJ 3021 b","3.37","0.49",
"GJ 317 b","1.2","0.95",
"GJ 433 b","0.019",,
"GJ 436 b","0.0737","0.02887",
"GJ 667C b","0.018",,
"GJ 674 b","0.037","0.039",
"GJ 676A b","4",,
"GJ 832 b","0.64","3.4",
"Gj 849 b","0.82","2.35",
"Gl 179 b","0.82","2.41",
"Gl 581 b","0.0492","0.041",
"Gl 581 c","0.01686","0.07",
"Gl 581 d","0.02231","0.22",
"Gl 581 e","0.006104","0.03",
"Gl 649 b","0.328","1.135",
"Gl 86 b","4.01","0.11",
"Gliese 876 b","2.2756","0.208317",
"Gliese 876 c","0.7142","0.12959",
"Gliese 876 d","0.021","0.02080665",
"Gliese 876 e","0.046","0.3343",
"HAT-P-1 b","0.524","0.05535",
"HAT-P-11 b","0.081","0.053",
"HAT-P-12 b","0.211","0.0384",
"HAT-P-13 b","0.85","0.0426",
"HAT-P-13 c","14.5","1.186",
"HAT-P-14 b","2.232","0.0606",
"HAT-P-15 b","1.946","0.0964",
"HAT-P-16 b","4.193","0.0413",
"HAT-P-2 b","8.74","0.0674",
"HAT-P-3 b","0.599","0.03894",
"HAT-P-4 b","0.68","0.0446",
"HAT-P-5 b","1.06","0.04075",
"HAT-P-6 b","1.057","0.05235",
"HAT-P-7 b","1.8","0.0379",
"HAT-P-8 b","1.52","0.0487",
"HAT-P-9 b","0.78","0.053",
"HD 100777 b","1.16","1.03",
"HD 101930 b","0.3","0.302",
"HD 102117 b","0.172","0.1532",
"HD 102195 b","0.45","0.049",
"HD 102272 b","5.9","0.614",
"HD 102272 c","2.6","1.57",
"HD 103197 b","0.1",,
"HD 104067 b","0.16",,
"HD 104985 b","6.3","0.78",
"HD 106252 b","6.81","2.61",
"HD 10647 b","0.93","2.03",
"HD 10697 b","6.38","2.16",
"HD 107148 b","0.21","0.269",
"HD 108147 b","0.261","0.102",
"HD 108874 b","1.36","1.051",
"HD 108874 c","1.018","2.68",
"HD 109246 b","0.77","0.33",
"HD 109749 b","0.28","0.0635",
"HD 110014 b","11.09","2.14",
"HD 111232 b","6.8","1.97",
"HD 114386 b","1.24","1.65",
"HD 114729 b","0.82","2.08",
"HD 114762 b","11.02","0.3",
"HD 114783 b","0.99","1.2",
"HD 11506 b","3.44","2.43",
"HD 11506 c","0.82","0.639",
"HD 117207 b","2.06","3.78",
"HD 117618 b","0.178","0.176",
"HD 118203 b","2.13","0.07",
"HD 11964 b","0.11","0.229",
"HD 11964 c","0.61","3.34",
"HD 11977 b","6.54","1.93",
"HD 121504 b","1.22","0.33",
"HD 122430 b","3.71","1.02",
"HD 125595 b","0.045",,
"HD 125612 b","3.2","1.2",
"HD 125612 c","0.067",,
"HD 125612 d","7.1",,
"HD 12661 b","2.3","0.83",
"HD 12661 c","1.57","2.56",
"HD 126614 b","0.38","2.35",
"HD 128311 b","2.18","1.099",
"HD 128311 c","3.21","1.76",
"HD 129445 b","1.6","2.9",
"HD 130322 b","1.08","0.088",
"HD 131664 b","18.15","3.17",
"HD 13189 b","14","1.85",
"HD 132406 b","5.61","1.98",
"HD 134987 b","1.59","0.81",
"HD 134987 c","0.82","5.8",
"HD 136418 b","2","1.32",
"HD 13931 b","1.88","5.15",
"HD 139357 b","9.76","2.36",
"HD 141937 b","9.7","1.52",
"HD 142 b","1.03","1",
"HD 142022 A b","4.4","2.8",
"HD 142415 b","1.62","1.05",
"HD 143361 b","3.12","2",
"HD 145377 b","5.76","0.45",
"HD 145457 b","2.9","0.76",
"HD 1461 b","0.0239","0.063438",
"HD 147018 b","2.12","0.2388",
"HD 147018 c","6.56","1.922",
"HD 147513 b","1","1.26",
"HD 148156 b","0.91",,
"HD 148427 b","0.96","0.93",
"HD 149026 b","0.356","0.04288",
"HD 149143 b","1.33","0.053",
"HD 149382 b","15.5",,
"HD 152079 b","3","3.2",
"HD 153950 b","2.73","1.28",
"HD 154345 b","0.947","4.19",
"HD 154672 b","5.02","0.6",
"HD 154857 b","1.8","1.2",
"HD 155358 b","0.89","0.628",
"HD 155358 c","0.504","1.224",
"HD 156411 b","0.75",,
"HD 156668 b","0.0131","0.05",
"HD 156846 b","10.45","0.99",
"HD 159868 b","1.7","2",
"HD 160691 b","1.676","1.5",
"HD 160691 c","0.03321","0.09094",
"HD 160691 d","0.5219","0.921",
"HD 160691 e","1.814","5.235",
"HD 16141 b","0.23","0.35",
"HD 16175 b","4.4","2.1",
"HD 162020 b","13.75","0.072",
"HD 16417 b","0.069","0.14",
"HD 164604 b","2.7","1.13",
"HD 164922 b","0.36","2.11",
"HD 167042 b","1.6","1.3",
"HD 16760 b","14.3","1.13",
"HD 168443 b","8.02","0.3",
"HD 168443 c","18.1","2.91",
"HD 168746 b","0.23","0.065",
"HD 169830 b","2.88","0.81",
"HD 169830 c","4.04","3.6",
"HD 170469 b","0.67","2.24",
"HD 17092 b","4.6","1.29",
"HD 171028 b","1.83","1.29",
"HD 171238 b","2.6","2.54",
"HD 17156 b","3.212","0.1623",
"HD 173416 b","2.7","1.16",
"HD 175167 b","7.8","2.4",
"HD 175541 b","0.61","1.03",
"HD 177830 b","1.28","1",
"HD 178911 B b","6.292","0.32",
"HD 179079 b","0.08","0.11",
"HD 179949 b","0.95","0.045",
"HD 180902 b","1.6","1.39",
"HD 181342 b","3.3","1.78",
"HD 181433 b","0.0238","0.08",
"HD 181433 c","0.64","1.76",
"HD 181433 d","0.54","3",
"HD 181720 b","0.37",,
"HD 183263 b","3.69","1.52",
"HD 183263 c","3.82","4.25",
"HD 185269 b","0.94","0.077",
"HD 187085 b","0.75","2.05",
"HD 187123 b","0.52","0.042",
"HD 187123 c","1.99","4.89",
"HD 188015 b","1.26","1.19",
"HD 189733 b","1.15","0.03142",
"HD 190228 b","4.99","2.31",
"HD 190360 b","1.502","3.92",
"HD 190360 c","0.057","0.128",
"HD 190647 b","1.9","2.07",
"HD 190984 b","3.1",,
"HD 192263 b","0.72","0.15",
"HD 192699 b","2.5","1.16",
"HD 195019 b","3.7","0.1388",
"HD 196050 b","3","2.5",
"HD 196885 b","2.58","2.37",
"HD 19994 b","1.68","1.42",
"HD 202206 b","17.4","0.83",
"HD 202206 c","2.44","2.55",
"HD 20367 b","1.07","1.25",
"HD 2039 b","4.9","2.2",
"HD 204313 b","4.05","3.082",
"HD 205739 b","1.37","0.896",
"HD 206610 b","2.2","1.68",
"HD 20782 b","1.9","1.381",
"HD 208487 b","0.45","0.49",
"HD 20868 b","1.99","0.947",
"HD 209458 b","0.64","0.04747",
"HD 210277 b","1.23","1.1",
"HD 210702 b","2","1.17",
"HD 212301 b","0.45","0.036",
"HD 212771 b","2.3","1.22",
"HD 213240 b","4.5","2.03",
"HD 215497 b","0.017",,
"HD 215497 c","0.33",,
"HD 216435 b","1.26","2.56",
"HD 216437 b","2.1","2.7",
"HD 216770 b","0.65","0.46",
"HD 217107 b","1.33","0.073",
"HD 217107 c","2.49","5.27",
"HD 219449 b","2.9","0.3",
"HD 219828 b","0.066","0.052",
"HD 221287 b","3.09","1.25",
"HD 222582 b","7.75","1.35",
"HD 224693 b","0.71","0.233",
"HD 23079 b","2.61","1.65",
"HD 23127 b","1.5","2.4",
"HD 231701 b","1.08","0.53",
"HD 23596 b","7.19","2.72",
"HD 240210 b","6.9","1.33",
"HD 2638 b","0.48","0.044",
"HD 27442 b","1.28","1.18",
"HD 27894 b","0.62","0.122",
"HD 28185 b","5.7","1.03",
"HD 28254 b","1.16",,
"HD 285968 b","0.0265","0.066",
"HD 290327 b","2.54",,
"HD 30177 b","9.17","3.86",
"HD 30562 b","1.29","2.3",
"HD 32518 b","3.04","0.59",
"HD 330075 b","0.76","0.043",
"HD 33283 b","0.33","0.168",
"HD 33564 b","9.1","1.1",
"HD 34445 b","0.79","2.07",
"HD 3651 b","0.2","0.284",
"HD 37124 b","0.64","0.529",
"HD 37124 c","0.683","3.19",
"HD 37124 d","0.624","1.64",
"HD 37605 b","2.3","0.25",
"HD 38529 b","0.78","0.131",
"HD 38529 c","17.7","3.695",
"HD 38801 b","10.7","1.7",
"HD 39091 b","10.35","3.29",
"HD 40307 b","0.0132","0.047",
"HD 40307 c","0.0216","0.081",
"HD 40307 d","0.0288","0.134",
"HD 40979 b","3.32","0.811",
"HD 41004 A b","2.54","1.64",
"HD 41004 B b","18.4","0.0177",
"HD 4113 b","1.56","1.28",
"HD 4203 b","2.07","1.164",
"HD 4208 b","0.8","1.7",
"HD 4308 b","0.0405","0.118",
"HD 4313 b","2.3","1.19",
"HD 43197 b","0.6",,
"HD 43691 b","2.49","0.24",
"HD 43848 b","25","3.4",
"HD 44219 b","0.58",,
"HD 45350 b","1.79","1.92",
"HD 45364 b","0.1872","0.6813",
"HD 45364 c","0.6579","0.8972",
"HD 45652 b","0.47","0.23",
"HD 46375 b","0.249","0.041",
"HD 47186 b","0.07167","0.05",
"HD 47186 c","0.35061","2.395",
"HD 47536 b","5",,
"HD 47536 c","7",,
"HD 48265 b","1.16","1.51",
"HD 49674 b","0.115","0.058",
"HD 50499 b","1.71","3.86",
"HD 50554 b","4.9","2.38",
"HD 52265 b","1.13","0.49",
"HD 5319 b","1.94","1.75",
"HD 5388 b","1.96",,
"HD 59686 b","5.25","0.911",
"HD 60532 b","3.15","0.77",
"HD 60532 c","7.46","1.58",
"HD 62509 b","2.9","1.69",
"HD 63454 b","0.38","0.036",
"HD 63765 b","0.69",,
"HD 6434 b","0.48","0.15",
"HD 65216 b","1.21","1.37",
"HD 66428 b","2.82","3.18",
"HD 6718 b","1.65",,
"HD 68988 b","1.9","0.071",
"HD 69830 b","0.033","0.0785",
"HD 69830 c","0.038","0.186",
"HD 69830 d","0.058","0.63",
"HD 70573 b","6.1","1.76",
"HD 70642 b","2","3.3",
"HD 72659 b","2.96","4.16",
"HD 73256 b","1.87","0.037",
"HD 73267 b","3.06","2.198",
"HD 73526 b","2.9","0.66",
"HD 73526 c","2.5","1.05",
"HD 73534 b","1.15","3.15",
"HD 74156 b","1.88","0.294",
"HD 74156 c","8.03","3.85",
"HD 74156 d","0.396","1.01",
"HD 75289 b","0.42","0.046",
"HD 75898 b","2.51","1.19",
"HD 76700 b","0.197","0.049",
"HD 7924 b","0.029","0.057",
"HD 80606 b","3.94","0.449",
"HD 81040 b","6.86","1.94",
"HD 81688 b","2.7","0.81",
"HD 82943 b","1.75","1.19",
"HD 82943 c","2.01","0.746",
"HD 83443 b","0.4","0.0406",
"HD 8535 b","0.63",,
"HD 85390 b","0.14",,
"HD 8574 b","2.11","0.77",
"HD 86081 b","1.5","0.039",
"HD 86226 b","1.5","2.6",
"HD 86264 b","7","2.86",
"HD 8673 b","14.2","3.02",
"HD 87883 b","1.78","3.6",
"HD 88133 b","0.22","0.047",
"HD 89307 b","1.78","3.27",
"HD 89744 b","7.99","0.89",
"HD 90156 b","0.055",,
"HD 92788 b","3.86","0.97",
"HD 93083 b","0.37","0.477",
"HD 9446 b","0.7","0.189",
"HD 9446 c","1.82","0.654",
"HD 95089 b","1.2","1.51",
"HD 9578 b","0.62",,
"HD 96167 b","0.68","1.3",
"HD 99109 b","0.502","1.105",
"HD 99492 b","0.109","0.1232",
"HIP 12961 b","0.47",,
"HIP 14810 b","3.88","0.0692",
"HIP 14810 c","1.28","0.545",
"HIP 14810 d","0.57","1.89",
"HIP 5158 b","1.3",,
"HIP 57050 b","0.298","0.163506",
"HIP 70849 b","5",,
"HIP 75458 b","8.82","1.275",
"HIP 79431 b","2.1","0.36",
"HR 810 b","1.94","0.91",
"kappa CrB b","1.8","2.7",
"Kepler-4 b","0.077","0.0456",
"Kepler-5 b","2.114","0.05064",
"Kepler-6 b","0.669","0.04567",
"Kepler-7 b","0.433","0.06224",
"Kepler-8 b","0.603","0.0483",
"ksi Aql b","2.8","0.68",
"Lupus-TR-3 b","0.81","0.0464",
"NGC 2423 3 b","10.6","2.1",
"NGC 4349 No 127 b","19.8","2.38",
"OGLE-TR-10 b","0.68","0.04162",
"OGLE-TR-111 b","0.54","0.047",
"OGLE-TR-113 b","1.24","0.0229",
"OGLE-TR-132 b","1.17","0.0306",
"OGLE-TR-182 b","1.06","0.051",
"OGLE-TR-211 b","0.75","0.051",
"OGLE-TR-56 b","1.3","0.0225",
"OGLE2-TR-L9 b","4.34",,
"rho CrB b","1.04","0.22",
"SWEEPS-04 ","3.8","0.055",
"SWEEPS-11 ","9.7","0.03",
"tau Boo b","3.9","0.046",
"TrES-1 ","0.761","0.0393",
"TrES-2 ","1.253","0.03556",
"TrES-3 ","1.91","0.0226",
"TrES-4 ","0.877","0.05091",
"ups And b","0.69","0.059",
"ups And c","11.59","0.822",
"ups And d","10.29","2.55",
"WASP-1 b","0.86","0.0382",
"WASP-10 b","3.06","0.0371",
"WASP-11/HAT-P-10 b","0.46","0.0439",
"WASP-12 b","1.41","0.0229",
"WASP-13 b","0.46","0.0527",
"WASP-14 b","7.725","0.037",
"WASP-15 b","0.542","0.0499",
"WASP-16 b","0.855","0.0421",
"WASP-17 b","0.49","0.051",
"WASP-18 b","10.43","0.02047",
"WASP-19 b","1.15","0.0164",
"WASP-2 b","0.847","0.03138",
"WASP-21 b","0.3","0.052",
"WASP-22 b","0.56","0.0468",
"WASP-24 b","1.032","0.0359",
"WASP-25 b","0.58","0.0474",
"WASP-26 b","1.02","0.04",
"WASP-28 b","0.91","0.0455",
"WASP-29 b","0.248","0.0456",
"WASP-3 b","2.06","0.0317",
"WASP-31 b","0.5",,
"WASP-33 b","4.1","0.02555",
"WASP-36 b","2.4",,
"WASP-4 b","1.1215","0.023",
"WASP-5 b","1.637","0.02729",
"WASP-6 b","0.503","0.0421",
"WASP-7 b","0.96","0.0618",
"WASP-8 b","2.244","0.0801",
"XO-1 b","0.9","0.0488",
"XO-2 b","0.57","0.0369",
"XO-3 b","11.79","0.0454",
"XO-4 b","1.72","0.0555",
"XO-5 b","1.077","0.0487",


==> chapter_introduction_plots/transit.csv <==
"Planet Name","Pl. Mass","Pl. Semi-axis",
"CoRoT-1 b","1.03","0.0254",
"CoRoT-10 b","2.75","0.1055",
"CoRoT-11 b","2.33","0.0436",
"CoRoT-12 b","0.917","0.04016",
"CoRoT-13 b","1.308","0.051",
"CoRoT-14 b","7.6","0.027",
"CoRoT-16 b","0.5",,
"CoRoT-17 b","2.45",,
"CoRoT-2 b","3.31","0.0281",
"CoRoT-3 b","21.66","0.057",
"CoRoT-4 b","0.72","0.09",
"CoRoT-5 b","0.467","0.04947",
"CoRoT-6 b","2.96","0.0855",
"CoRoT-7 b","0.0151","0.0172",
"CoRoT-8 b","0.22","0.063",
"CoRoT-9 b","0.84","0.407",
"GJ 1214 b","0.0179","0.014",
"GJ 436 b","0.0737","0.02887",
"HAT-P-1 b","0.524","0.05535",
"HAT-P-11 b","0.081","0.053",
"HAT-P-12 b","0.211","0.0384",
"HAT-P-13 b","0.85","0.0426",
"HAT-P-14 b","2.2","0.0594",
"HAT-P-15 b","1.946","0.0964",
"HAT-P-16 b","4.193","0.0413",
"HAT-P-17 b","0.53","0.0882",
"HAT-P-18 b","0.197","0.0559",
"HAT-P-19 b","0.292","0.0466",
"HAT-P-2 b","8.74","0.0674",
"HAT-P-20 b","7.246","0.0361",
"HAT-P-21 b","4.063","0.0494",
"HAT-P-22 b","2.147","0.0414",
"HAT-P-23 b","2.09","0.0232",
"HAT-P-24 b","0.685","0.0465",
"HAT-P-25 b","0.567","0.0466",
"HAT-P-26 b","0.059","0.0479",
"HAT-P-3 b","0.599","0.03894",
"HAT-P-4 b","0.68","0.0446",
"HAT-P-5 b","1.06","0.04075",
"HAT-P-6 b","1.057","0.05235",
"HAT-P-7 b","1.8","0.0379",
"HAT-P-8 b","1.52","0.0487",
"HAT-P-9 b","0.78","0.053",
"HD 149026 b","0.356","0.04288",
"HD 17156 b","3.212","0.1623",
"HD 189733 b","1.15","0.03142",
"HD 209458 b","0.64","0.04747",
"HD 80606 b","3.94","0.449",
"Kepler-4 b","0.077","0.0456",
"Kepler-5 b","2.114","0.05064",
"Kepler-6 b","0.669","0.04567",
"Kepler-7 b","0.433","0.06224",
"Kepler-8 b","0.603","0.0483",
"Kepler-9 b","0.252","0.14",
"Kepler-9 c","0.171","0.225",
"Lupus-TR-3 b","0.81","0.0464",
"OGLE-TR-10 b","0.68","0.04162",
"OGLE-TR-111 b","0.54","0.047",
"OGLE-TR-113 b","1.24","0.0229",
"OGLE-TR-132 b","1.17","0.0306",
"OGLE-TR-182 b","1.06","0.051",
"OGLE-TR-211 b","0.75","0.051",
"OGLE-TR-56 b","1.3","0.0225",
"OGLE2-TR-L9 b","4.34",,
"SWEEPS-04 ","3.8","0.055",
"SWEEPS-11 ","9.7","0.03",
"TrES-1 ","0.761","0.0393",
"TrES-2 ","1.253","0.03556",
"TrES-3 ","1.91","0.0226",
"TrES-4 ","0.877","0.05091",
"WASP-1 b","0.86","0.0382",
"WASP-10 b","3.06","0.0371",
"WASP-11/HAT-P-10 b","0.46","0.0439",
"WASP-12 b","1.41","0.0229",
"WASP-13 b","0.46","0.0527",
"WASP-14 b","7.725","0.037",
"WASP-15 b","0.542","0.0499",
"WASP-16 b","0.855","0.0421",
"WASP-17 b","0.49","0.051",
"WASP-18 b","10.43","0.02047",
"WASP-19 b","1.15","0.0164",
"WASP-2 b","0.847","0.03138",
"WASP-21 b","0.3","0.052",
"WASP-22 b","0.56","0.0468",
"WASP-24 b","1.032","0.0359",
"WASP-25 b","0.58","0.0474",
"WASP-26 b","1.02","0.04",
"WASP-28 b","0.91","0.0455",
"WASP-29 b","0.244","0.0457",
"WASP-3 b","2.06","0.0317",
"WASP-31 b","0.5",,
"WASP-32 b","3.6","0.0394",
"WASP-33 b","4.1","0.02555",
"WASP-36 b","2.4",,
"WASP-37 b","1.696","0.04339",
"WASP-38 b","2.712","0.07551",
"WASP-4 b","1.1215","0.023",
"WASP-5 b","1.637","0.02729",
"WASP-6 b","0.503","0.0421",
"WASP-7 b","0.96","0.0618",
"WASP-8 b","2.244","0.0801",
"XO-1 b","0.9","0.0488",
"XO-2 b","0.57","0.0369",
"XO-3 b","11.79","0.0454",
"XO-4 b","1.72","0.0555",
"XO-5 b","1.077","0.0487",


==> chapter_introduction_plots/transit_1.csv <==
Planet Name,Pl. Mass,Pl. Semi-axis,
CoRoT-1 b,1.03,0.0254,
CoRoT-10 b,2.75,0.1055,
CoRoT-11 b,2.33,0.0436,
CoRoT-12 b,0.917,0.04016,
CoRoT-13 b,1.308,0.051,
CoRoT-14 b,7.6,0.027,
CoRoT-16 b,0.5,,
CoRoT-17 b,2.45,,
CoRoT-2 b,3.31,0.0281,
CoRoT-3 b,21.66,0.057,
CoRoT-4 b,0.72,0.09,
CoRoT-5 b,0.467,0.04947,
CoRoT-6 b,2.96,0.0855,
CoRoT-7 b,0.0151,0.0172,
CoRoT-8 b,0.22,0.063,
CoRoT-9 b,0.84,0.407,
GJ 1214 b,0.0179,0.014,
GJ 436 b,0.0737,0.02887,
HAT-P-1 b,0.524,0.05535,
HAT-P-11 b,0.081,0.053,
HAT-P-12 b,0.211,0.0384,
HAT-P-13 b,0.85,0.0426,
HAT-P-14 b,2.2,0.0594,
HAT-P-15 b,1.946,0.0964,
HAT-P-16 b,4.193,0.0413,
HAT-P-17 b,0.53,0.0882,
HAT-P-18 b,0.197,0.0559,
HAT-P-19 b,0.292,0.0466,
HAT-P-2 b,8.74,0.0674,
HAT-P-20 b,7.246,0.0361,
HAT-P-21 b,4.063,0.0494,
HAT-P-22 b,2.147,0.0414,
HAT-P-23 b,2.09,0.0232,
HAT-P-24 b,0.685,0.0465,
HAT-P-25 b,0.567,0.0466,
HAT-P-26 b,0.059,0.0479,
HAT-P-3 b,0.599,0.03894,
HAT-P-4 b,0.68,0.0446,
HAT-P-5 b,1.06,0.04075,
HAT-P-6 b,1.057,0.05235,
HAT-P-7 b,1.8,0.0379,
HAT-P-8 b,1.52,0.0487,
HAT-P-9 b,0.78,0.053,
HD 149026 b,0.356,0.04288,
HD 17156 b,3.212,0.1623,
HD 189733 b,1.15,0.03142,
HD 209458 b,0.64,0.04747,
HD 80606 b,3.94,0.449,
Kepler-4 b,0.077,0.0456,
Kepler-5 b,2.114,0.05064,
Kepler-6 b,0.669,0.04567,
Kepler-7 b,0.433,0.06224,
Kepler-8 b,0.603,0.0483,
Kepler-9 b,0.252,0.14,
Kepler-9 c,0.171,0.225,
Lupus-TR-3 b,0.81,0.0464,
OGLE-TR-10 b,0.68,0.04162,
OGLE-TR-111 b,0.54,0.047,
OGLE-TR-113 b,1.24,0.0229,
OGLE-TR-132 b,1.17,0.0306,
OGLE-TR-182 b,1.06,0.051,
OGLE-TR-211 b,0.75,0.051,
OGLE-TR-56 b,1.3,0.0225,
OGLE2-TR-L9 b,4.34,,
SWEEPS-04 ,3.8,0.055,
SWEEPS-11 ,9.7,0.03,
TrES-1 ,0.761,0.0393,
TrES-2 ,1.253,0.03556,
TrES-3 ,1.91,0.0226,
TrES-4 ,0.877,0.05091,
WASP-1 b,0.86,0.0382,
WASP-10 b,3.06,0.0371,
WASP-11/HAT-P-10 b,0.46,0.0439,
WASP-12 b,1.41,0.0229,
WASP-13 b,0.46,0.0527,
WASP-14 b,7.725,0.037,
WASP-15 b,0.542,0.0499,
WASP-16 b,0.855,0.0421,
WASP-17 b,0.49,0.051,
WASP-18 b,10.43,0.02047,
WASP-19 b,1.15,0.0164,
WASP-2 b,0.847,0.03138,
WASP-21 b,0.3,0.052,
WASP-22 b,0.56,0.0468,
WASP-24 b,1.032,0.0359,
WASP-25 b,0.58,0.0474,
WASP-26 b,1.02,0.04,
WASP-28 b,0.91,0.0455,
WASP-29 b,0.244,0.0457,
WASP-3 b,2.06,0.0317,
WASP-31 b,0.5,,
WASP-32 b,3.6,0.0394,
WASP-33 b,4.1,0.02555,
WASP-36 b,2.4,,
WASP-37 b,1.696,0.04339,
WASP-38 b,2.712,0.07551,
WASP-4 b,1.1215,0.023,
WASP-5 b,1.637,0.02729,
WASP-6 b,0.503,0.0421,
WASP-7 b,0.96,0.0618,
WASP-8 b,2.244,0.0801,
XO-1 b,0.9,0.0488,
XO-2 b,0.57,0.0369,
XO-3 b,11.79,0.0454,
XO-4 b,1.72,0.0555,
XO-5 b,1.077,0.0487,


==> chapter_introduction_plots/transit_thesis.csv <==
"Planet Name","Pl. Mass","Pl. Semi-axis",
"CoRoT-1 b","1.03","0.0254",
"CoRoT-10 b","2.75","0.1055",
"CoRoT-11 b","2.33","0.0436",
"CoRoT-12 b","0.917","0.04016",
"CoRoT-13 b","1.308","0.051",
"CoRoT-14 b","7.6","0.027",
"CoRoT-2 b","3.31","0.0281",
"CoRoT-3 b","21.66","0.057",
"CoRoT-4 b","0.72","0.09",
"CoRoT-5 b","0.467","0.04947",
"CoRoT-6 b","2.96","0.0855",
"CoRoT-7 b","0.0151","0.0172",
"CoRoT-8 b","0.22","0.063",
"CoRoT-9 b","0.84","0.407",
"GJ 1214 b","0.0179","0.014",
"GJ 436 b","0.0737","0.02887",
"HAT-P-1 b","0.524","0.05535",
"HAT-P-11 b","0.081","0.053",
"HAT-P-12 b","0.211","0.0384",
"HAT-P-13 b","0.85","0.0426",
"HAT-P-14 b","2.232","0.0606",
"HAT-P-15 b","1.946","0.0964",
"HAT-P-16 b","4.193","0.0413",
"HAT-P-2 b","8.74","0.0674",
"HAT-P-3 b","0.599","0.03894",
"HAT-P-4 b","0.68","0.0446",
"HAT-P-5 b","1.06","0.04075",
"HAT-P-6 b","1.057","0.05235",
"HAT-P-7 b","1.8","0.0379",
"HAT-P-8 b","1.52","0.0487",
"HAT-P-9 b","0.78","0.053",
"HD 149026 b","0.356","0.04288",
"HD 17156 b","3.212","0.1623",
"HD 189733 b","1.15","0.03142",
"HD 209458 b","0.64","0.04747",
"HD 80606 b","3.94","0.449",
"Kepler-4 b","0.077","0.0456",
"Kepler-5 b","2.114","0.05064",
"Kepler-6 b","0.669","0.04567",
"Kepler-7 b","0.433","0.06224",
"Kepler-8 b","0.603","0.0483",
"Lupus-TR-3 b","0.81","0.0464",
"OGLE-TR-10 b","0.68","0.04162",
"OGLE-TR-111 b","0.54","0.047",
"OGLE-TR-113 b","1.24","0.0229",
"OGLE-TR-132 b","1.17","0.0306",
"OGLE-TR-182 b","1.06","0.051",
"OGLE-TR-211 b","0.75","0.051",
"OGLE-TR-56 b","1.3","0.0225",
"OGLE2-TR-L9 b","4.34",,
"SWEEPS-04 ","3.8","0.055",
"SWEEPS-11 ","9.7","0.03",
"TrES-1 ","0.761","0.0393",
"TrES-2 ","1.253","0.03556",
"TrES-3 ","1.91","0.0226",
"TrES-4 ","0.877","0.05091",
"WASP-1 b","0.86","0.0382",
"WASP-10 b","3.06","0.0371",
"WASP-11/HAT-P-10 b","0.46","0.0439",
"WASP-12 b","1.41","0.0229",
"WASP-13 b","0.46","0.0527",
"WASP-14 b","7.725","0.037",
"WASP-15 b","0.542","0.0499",
"WASP-16 b","0.855","0.0421",
"WASP-17 b","0.49","0.051",
"WASP-18 b","10.43","0.02047",
"WASP-19 b","1.15","0.0164",
"WASP-2 b","0.847","0.03138",
"WASP-21 b","0.3","0.052",
"WASP-22 b","0.56","0.0468",
"WASP-24 b","1.032","0.0359",
"WASP-25 b","0.58","0.0474",
"WASP-26 b","1.02","0.04",
"WASP-28 b","0.91","0.0455",
"WASP-29 b","0.248","0.0456",
"WASP-3 b","2.06","0.0317",
"WASP-31 b","0.5",,
"WASP-33 b","4.1","0.02555",
"WASP-36 b","2.4",,
"WASP-4 b","1.1215","0.023",
"WASP-5 b","1.637","0.02729",
"WASP-6 b","0.503","0.0421",
"WASP-7 b","0.96","0.0618",
"WASP-8 b","2.244","0.0801",
"XO-1 b","0.9","0.0488",
"XO-2 b","0.57","0.0369",
"XO-3 b","11.79","0.0454",
"XO-4 b","1.72","0.0555",
"XO-5 b","1.077","0.0487",

